Thermometry in Near-Degenerate Nitrogen-Vacancy Ensembles Enabled by Bright-Dark-State Mixing

Nitrogen-vacancy (NV) centers have emerged as a highly sensitive platform for spatially resolved temperature measurements. When the $\lvert0\rangle\to\lvert+1\rangle$ and $\lvert0\rangle\to\lvert-1\rangle$ transitions are nearly degenerate and the Rabi frequency is comparable to the transition splitting, the spin dynamics encountered during pulsed protocols for temperature measurement can significantly alter the intended accumulation of temperature-dependent phase. We investigate these triplet ($\lvert0\rangle$, $\lvert\pm1\rangle$) spin dynamics and their effect on pulsed thermometry protocols under these conditions. We find that the conventional thermal-echo timing produces negligible temperature-sensitive signal amplitudes at the common-mode detuning. However, we find that the nominal spin-echo timing produces resolvable oscillations at the common-mode detuning, leading to a strong temperature-sensitive carrier signal. This departure from the expected protocol behavior is qualitatively captured by an ensemble model of the triplet dynamics, which supports significant dark-state leakage as a plausible mechanism for the temperature-sensitive response. This mixing-enabled thermal echo uses a four-phase quadrature readout that resolves the signed oscillation frequency and is validated using independent sweeps of the microwave carrier frequency and fluid temperature. We further assess the ability of a four-refocusing-pulse (LDD4B) low-field dynamical-decoupling sequence to extend the NV coherence and find that while the echo retains a sensitivity to common-mode detuning, the effective phase-accumulation interval corresponds to approximately half the total evolution time. These findings could support the use of pulsed NV thermometry in biological or mobile applications where applying magnetic bias fields is impractical and microwave power may be limited.

==> figures/data/Figure3a.dat <==
frequency_GHz	pl_ratio	physical_fit_ratio
2.8625	1.00317785671506	1.00135271823565
2.86260666666667	0.999940780868616	1.0013448809469
2.86271333333333	1.00366675876601	1.00133662649583
2.86282	1.00097923253938	1.00132792379463
2.86292666666667	1.0039874385356	1.00131873870249
2.86303333333333	1.00073502104481	1.00130903364955
2.86314	1.00077612725393	1.00129876720492
2.86324666666667	1.00187892893319	1.00128789357872
2.86335333333333	0.997200789336242	1.00127636204663
2.86346	1.00266567478768	1.00126411628233
2.86356666666667	1.0001879796055	1.00125109358096
2.86367333333333	1.00211768888522	1.00123722395238
2.86378	0.998231268697833	1.00122242905874
2.86388666666667	1.00349067134839	1.00120662096515
2.86399333333333	0.998400168728186	1.00118970066469
2.8641	1.00101722045801	1.0011715563306
2.86420666666667	0.998021092882376	1.00115206123641
2.86431333333333	1.00297376621026	1.00113107127108
2.86442	1.00190207783292	1.00110842195775
2.86452666666667	0.99904551845116	1.00108392486165
2.86463333333333	0.998802456894887	1.00105736324407
2.86474	0.99990730918566	1.0010284867819
2.86484666666667	1.00534048152137	1.00099700512638
2.86495333333333	0.999819558795478	1.00096258001643
2.86506	1.00072998914044	1.00092481559085
2.86516666666667	1.00030949132522	1.00088324645758
2.86527333333333	0.999641092112805	1.00083732297974
2.86538	1.00148663192697	1.00078639313357
2.86548666666667	0.998774794294411	1.0007296802022
2.86559333333333	1.00187218526629	1.00066625553502
2.8657	1.0015097280683	1.00059500571614
2.86580666666667	1.00033777076452	1.00051459392882
2.86591333333333	1.00171749081297	1.00042341642299
2.86602	1.00107318004401	1.00031955743106
2.86612666666667	0.999948440851345	1.00020075074579
2.86623333333333	1.00027308889301	1.00006436524932
2.86634	0.999250096637031	0.9999074473112
2.86644666666667	0.998159158059742	0.999726876847517
2.86655333333333	1.00161329811223	0.99951972246102
2.86666	1.00163972524919	0.999283894426636
2.86676666666667	0.999160259134758	0.99901913731292
2.86687333333333	1.00031758490878	0.998728184488493
2.86698	1.00089201222445	0.998417480205368
2.86708666666667	0.997031562835785	0.998096556847222
2.86719333333333	1.00033073995313	0.997775698520189
2.8673	0.99766953849644	0.997463216225114
2.86740666666667	0.996537129665256	0.997164695262708
2.86751333333333	0.995135717107352	0.99688460010852
2.86762	0.999127359099476	0.996627501011284
2.86772666666667	0.995507820054927	0.996396599660396
2.86783333333333	0.995218150897919	0.996190971908765
2.86794	0.998357370139262	0.996004973733429
2.86804666666667	0.994939346964253	0.995831214908208
2.86815333333333	0.996329971725275	0.9956647483307
2.86826	0.993931110743665	0.995504523009207
2.86836666666667	0.994071442219801	0.995350798077397
2.86847333333333	0.993294253027778	0.995201513582261
2.86858	0.992107749740539	0.995051719774054
2.86868666666667	0.992694106304105	0.994897015719941
2.86879333333333	0.993660888508037	0.994737908448862
2.8689	0.995927074751221	0.994581191826326
2.86900666666667	0.996470925858418	0.994437694239574
2.86911333333333	0.996329193766868	0.994319082964758
2.86922	0.994238005947698	0.994236116164416
2.86932666666667	0.993936247963039	0.994198227165238
2.86943333333333	0.993983889849365	0.994213191388557
2.86954	0.994924409118998	0.994286512438581
2.86964666666667	0.99642077040135	0.994420757878751
2.86975333333333	0.996943091282763	0.994614476938205
2.86986	0.996168810185484	0.994860383735956
2.86996666666667	0.995988072648414	0.995143699305419
2.87007333333333	0.995236878180255	0.99544218972017
2.87018	0.995299465378755	0.995728779246433
2.87028666666667	0.997278700799091	0.99597615662358
2.87039333333333	0.99467407455262	0.996161373018188
2.8705	0.997082636264122	0.996268487117956
2.87060666666667	0.998129353645177	0.996289009059771
2.87071333333333	0.99237107031592	0.996221390483541
2.87082	0.996930177031626	0.996070857988804
2.87092666666667	0.994322990854854	0.995849879335089
2.87103333333333	0.994832814980191	0.995578351891447
2.87114	0.994788991583408	0.995282059941229
2.87124666666667	0.998412940874928	0.994988815890248
2.87135333333333	0.991268357466122	0.99472356344509
2.87146	0.995139230033353	0.994504671530033
2.87156666666667	0.992282183783561	0.994342742323998
2.87167333333333	0.995677199881	0.994241664672888
2.87178	0.993426570899866	0.99420053963459
2.87188666666667	0.992701144382101	0.994215125009443
2.87199333333333	0.996199143192306	0.994278611890471
2.8721	0.995049108607113	0.994382266693698
2.87220666666667	0.99414225293597	0.994515919650618
2.87231333333333	0.994621116505481	0.994668214475084
2.87242	0.997116344507606	0.994827598821236
2.87252666666667	0.990456056970473	0.994985003497979
2.87263333333333	0.997079266680834	0.995136939606722
2.87274	0.996011178007967	0.995285975234252
2.87284666666667	0.993368505047218	0.995437394534604
2.87295333333333	0.996732912356823	0.995594791926329
2.87306	0.997014168469205	0.99575863628766
2.87316666666667	0.995899915624444	0.995928883784283
2.87327333333333	0.99661991921917	0.996108598341596
2.87338	0.995979030008781	0.996304480874302
2.87348666666667	0.994143688240248	0.996523515525884
2.87359333333333	0.996543956950229	0.99676895506304
2.8737	0.996476855651743	0.997039213186308
2.87380666666667	0.996356020185221	0.997330013152112
2.87391333333333	0.997519507102056	0.997636847170003
2.87402	0.996545844307608	0.997954907086441
2.87412666666667	0.995041104933624	0.998277220762245
2.87423333333333	0.999561235972456	0.998594145250329
2.87434	1.00217891390318	0.998895434477026
2.87444666666667	0.999620655929767	0.999173033143596
2.87455333333333	0.997690858531582	0.999422527383701
2.87466	0.997341357350426	0.999642931866019
2.87476666666667	1.00402526917047	0.999835632192054
2.87487333333333	1.00123021849919	1.00000327404494
2.87498	0.998883139795818	1.00014895050772
2.87508666666667	1.00254569089587	1.00027572105496
2.87519333333333	1.00087761186325	1.00038637593302
2.8753	0.999285238635166	1.00048335016659
2.87540666666667	0.999427624098572	1.00056871715967
2.87551333333333	1.00371520861928	1.00064421899203
2.87562	0.998430924674095	1.00071130987954
2.87572666666667	1.00104037319193	1.00077120105849
2.87583333333333	1.00064117089651	1.00082490189753
2.87594	1.0009788475942	1.00087325542407
2.87604666666667	0.999796225266519	1.00091696807622
2.87615333333333	0.997316652975245	1.00095663418933
2.87626	1.00329848161445	1.00099275596156
2.87636666666667	1.00268117269694	1.0010257596615
2.87647333333333	0.999772995199364	1.00105600876808
2.87658	1.00087039822006	1.00108381463148
2.87668666666667	1.00565157338768	1.00110944514087
2.87679333333333	0.999884214886878	1.00113313179238
2.8769	0.999804189822508	1.00115507547324
2.87700666666667	0.999190212401613	1.00117545121345
2.87711333333333	1.00323625431328	1.00119441210554
2.87722	1.00315731414374	1.0012120925515
2.87732666666667	1.00255741935484	1.00122861096382
2.87743333333333	1.00233487101513	1.00124407202188
2.87754	1.00083188033286	1.00125856856475
2.87764666666667	1.00257014294644	1.00127218318531
2.87775333333333	1.00086160196053	1.00128498957836
2.87786	1.00091342345434	1.00129705368487
2.87796666666667	0.998466529957984	1.00130843466696
2.87807333333333	1.00213644853536	1.00131918574163
2.87818	1.00140985816207	1.00132935489616
2.87828666666667	0.998547040530601	1.00133898550408
2.87839333333333	1.00211822316939	1.00134811685724
2.8785	1.0014040746504	1.00135678462688


==> figures/data/Figure3b.dat <==
time_us	pl_ratio	fit_ratio
0.00931694990624912	0.967048710601719	0.965129884346021
0.0186338998124982	0.974364690147124	0.973032734349486
0.0279508497187474	0.969828537787917	0.978132125646091
0.0372677996249965	0.954027215888194	0.980075175971191
0.0465847495312456	0.96329467038614	0.978685409638474
0.0559016994374947	0.971279181088445	0.973976682137329
0.0652186493437439	0.982277917840724	0.966150241991733
0.074535599249993	0.963417337964674	0.955575540648248
0.0838525491562421	0.974576271186441	0.942757808076411
0.0931694990624912	0.962227818101022	0.9282970921976
0.10248644896874	0.940461369461736	0.912844085396498
0.111803398874989	0.919311377245509	0.897057636383276
0.121120348781239	0.898567842905655	0.88156765506283
0.130437298687488	0.857683460710841	0.866945581264689
0.139754248593737	0.849708389412293	0.853683104168855
0.149071198499986	0.84788838612368	0.842178662463959
0.158388148406235	0.812839059674503	0.832730543876956
0.167705098312484	0.811167817472231	0.825535123940533
0.177022048218733	0.819663472421339	0.820688845327831
0.186338998124982	0.811184606133494	0.818192818966392
0.195655948031232	0.831685410219639	0.81795930968496
0.204972897937481	0.825868029460394	0.819819757079292
0.21428984784373	0.821887296755513	0.823534306015519
0.223606797749979	0.845343764104107	0.828803031706285
0.232923747656228	0.855500694337294	0.835279110655286
0.242240697562477	0.855995717344754	0.842584097635628
0.251557647468726	0.850869236583522	0.850325227692215
0.260874597374975	0.880135405446992	0.858114303988884
0.270191547281225	0.869869331283628	0.865587318369885
0.279508497187474	0.874361904761905	0.872423566985828
0.288825447093723	0.870984768511537	0.878362763699849
0.298142396999972	0.890270104358502	0.883218602477058
0.307459346906221	0.880108991825613	0.88688742220427
0.31677629681247	0.870916873169633	0.889351072433502
0.326093246718719	0.868781001052157	0.890673695291846
0.335410196624968	0.896692342546443	0.890992811825355
0.344727146531217	0.875825825825826	0.890505701714123
0.354044096437467	0.883968313843833	0.889452487231201
0.363361046343716	0.862736340628257	0.888097518277232
0.372677996249965	0.865550634336761	0.886710606687575
0.381994946156214	0.882915717539863	0.885549425758623
0.391311896062463	0.869991762150828	0.884844054130208
0.400628845968712	0.875056620866677	0.88478428422339
0.409945795874961	0.868582547522826	0.885510000435214
0.41926274578121	0.883504687027517	0.887104700334921
0.42857969568746	0.883430974913625	0.889592093839232
0.437896645593709	0.89333533925079	0.892935657907861
0.447213595499958	0.906138823707516	0.897041019338548
0.456530545406207	0.897636621188399	0.901761050397688
0.465847495312456	0.916541466346154	0.906903556602521
0.475164445218705	0.919916016796641	0.912241385444334
0.484481395124954	0.929065223925458	0.917524674239295
0.493798345031204	0.925583476250839	0.922494786259934
0.503115294937453	0.916716462503735	0.926899277005882
0.512432244843702	0.915377684336988	0.930507024127151
0.521749194749951	0.934617980055485	0.933122493431497
0.5310661446562	0.942608825953398	0.934598048635077
0.540383094562449	0.942214480460467	0.934843280803089
0.549700044468698	0.918038950297015	0.93383054710067
0.559016994374947	0.92033070274333	0.931596248512858
0.568333944281196	0.928187518662287	0.928237793791066
0.577650894187446	0.907482381166592	0.923906624027558
0.586967844093695	0.919687171003158	0.918798038397123
0.596284793999944	0.916635288801868	0.913138811027316
0.605601743906193	0.894904458598726	0.90717369322243
0.614918693812442	0.902714589020321	0.901151857088877
0.624235643718691	0.890677149002447	0.895314185011395
0.63355259362494	0.877835167302942	0.889882088921622
0.642869543531189	0.891423357664234	0.885048301344176
0.652186493437439	0.884556691591638	0.880969856764806
0.661503443343688	0.881024783335867	0.877763303246681
0.670820393249937	0.862637774611982	0.875502061506147
0.680137343156186	0.883886255924171	0.874215779681733
0.689454293062435	0.871281162913309	0.873891505304349
0.698771242968684	0.883675018982536	0.874476495134691
0.708088192874933	0.866233864271156	0.875882491332249
0.717405142781182	0.875427009792758	0.877991293899817
0.726722092687431	0.875952614502377	0.880661444092312
0.736039042593681	0.871062326140892	0.88373579704023
0.74535599249993	0.870451127819549	0.887049706345249
0.754672942406179	0.889142162449662	0.890439477279519
0.763989892312428	0.881912964641886	0.893750681854964
0.773306842218677	0.892397924655989	0.896845884397778
0.782623792124926	0.888039942506998	0.89961131565861
0.791940742031175	0.895811360554467	0.901962067944768
0.801257691937424	0.907178404463882	0.903845466989529
0.810574641843674	0.897959183673469	0.905242403013826
0.819891591749923	0.885245901639344	0.906166559843501
0.829208541656172	0.908325750682439	0.906661647116642
0.838525491562421	0.921052631578947	0.906796894656642
0.84784244146867	0.913378615584217	0.906661190644731
0.857159391374919	0.906855439642325	0.906356323240616
0.866476341281168	0.909490655917919	0.905989814019941
0.875793291187418	0.922904191616767	0.90566781449272
0.885110241093667	0.923438198896675	0.905488483819861
0.894427190999916	0.923731343283582	0.905536189768203
0.903744140906165	0.925978701064947	0.90587678923643
0.913061090812414	0.917632110023171	0.9065541602865
0.922378040718663	0.89465142014017	0.907588081616645
0.931694990624912	0.912515821606731	0.908973490689407
0.941011940531161	0.923151030087446	0.910681097544734
0.950328890437411	0.91401771756123	0.912659284568393
0.95964584034366	0.92800538277512	0.914837179175511
0.968962790249909	0.918827591273048	0.917128743166319
0.978279740156158	0.92693859255939	0.91943767791727
0.987596690062407	0.92173017507724	0.921662899663971
0.996913639968656	0.905840812122995	0.92370429769514
1.00623058987491	0.939815162671876	0.925468456255789
1.01554753978115	0.913254786450663	0.926874005310355
1.0248644896874	0.925805257312107	0.927856272427835
1.03418143959365	0.920082419604092	0.92837094204435
1.0434983894999	0.915390873456105	0.928396489706253
1.05281533940615	0.959237492465341	0.92793524372323
1.0621322893124	0.929768088375155	0.927013026992308
1.07144923921865	0.938778535428402	0.925677436729018


==> figures/data/Figure4ab_experiment.csv <==
endcap_ns,middle_ns,ratio,amplitude,amplitude_se,r_squared
62.5,125,2,0.0025626556015793,0.00216612061565738,0.0857460760381846
75,150,2,0.000816288026136848,0.00143102801051768,0.144985609255385
87.5,175,2,0.0021590413466612,0.00165817427881032,0.069131265126847
100,200,2,0.00657780628698053,0.00146379755845527,0.456460864666403
112.5,225,2,0.0129423783114435,0.00185771518720263,0.664140891777976
125,250,2,0.0205199431279698,0.0020985976243063,0.79889163559617
137.5,275,2,0.0158693008685781,0.00172495712034,0.785783034779426
150,300,2,0.00876053587586355,0.00171617294439856,0.519633077554426
162.5,325,2,0.00267660760895142,0.00165485015506542,0.104903606064305
175,350,2,0.00132372923182448,0.00191412401145923,0.0967290776452161
187.5,375,2,0.000826737340890276,0.00124803046758004,0.0548137012411046
200,400,2,0.00178516286834524,0.00172985437149519,0.0933250461738154
212.5,425,2,0.00216512195357536,0.00187939984172,0.129156001404206
225,450,2,0.00141627679133737,0.00143859456352787,0.117593266602952
237.5,475,2,0.000584836646139162,0.00188252082191077,0.0253471818760087
250,500,2,0.00313496881227371,0.00149152943369568,0.197020965898157
62.5,250,4,0.00129792883454947,0.00188976556483788,0.0460954601928291
75,300,4,0.00146147300467117,0.00151013783180618,0.0552452331526597
87.5,350,4,0.00120695953934284,0.00194203849638254,0.0158364807617268
100,400,4,0.00140050155292096,0.00204086806950092,0.059583633655906
112.5,450,4,0.00490852120802482,0.00221612986955049,0.226019450923578
125,500,4,0.00487599521501901,0.00155866829543874,0.294135790361903
137.5,550,4,0.0028001686310049,0.00174538706135969,0.174380163802289
150,600,4,0.00241130004949586,0.00169965383726092,0.22886114614959
162.5,650,4,0.00140290943742271,0.00158970819365027,0.0317259142635924
175,700,4,0.00196140730631425,0.00207279448706642,0.0511018717157703
187.5,750,4,0.00371734279330925,0.001996174915221,0.123596908422504
200,800,4,0.00515565442287469,0.00174290149235345,0.328730640398286
212.5,850,4,0.00704832791589664,0.00180767361725791,0.404724068932142
225,900,4,0.00598353700898328,0.00199259022659946,0.279451471212635
237.5,950,4,0.00335268649029414,0.00170334709420331,0.134567204106506
250,1000,4,0.00131002203426121,0.00184933625088818,0.0197203029637021


==> figures/data/Figure4ab_model.csv <==
duration_ns,textbook_hahn,authoritative_hahn,textbook_thermal,authoritative_thermal
62.5,0.115996788067565,0.0221615728030248,0.00155747365942039,0.0196090738551781
75,0.10512739540916,0.0337431997704456,0.0382168908054061,0.0106394605947522
87.5,0.0764634853785584,0.0431200338904021,0.146533210881942,0.00965189167869983
100,0.0410536371231399,0.0474737832429287,0.303305551115995,0.0229190153876215
112.5,0.0125239403142333,0.045465532198283,0.44410889222011,0.0289684502838883
125,0.00186347379964803,0.0376453060866198,0.499990311761279,0.0249950054913139
137.5,0.0132432136166483,0.0261612115871154,0.441963873550869,0.0146051768528582
150,0.0423946283889678,0.0140946798916553,0.300318944823106,0.00684019328851121
162.5,0.0782947741979939,0.00556153353532518,0.144405243497091,0.00970939608967162
175,0.107372821804912,0.00644720653410464,0.0380177071131531,0.0113330596835244
187.5,0.118708038125581,0.00831646648114236,0.00316725690601924,0.00973466703440741
200,0.108199373850392,0.00737262242987901,0.0145011916487475,0.00720553785111445
212.5,0.0801149458464552,0.00490638713044367,0.0324076094851695,0.00552313234490711
225,0.0454321268288534,0.0036912909088507,0.0311865714047531,0.00500007461162203
237.5,0.0176084830653461,0.00484455032948481,0.0159385931283809,0.00451262005348466
250,0.00741987365084032,0.00570828154357333,0.00740638518449788,0.0031488716671516


==> figures/data/Figure5b.dat <==
time_us contrast_i_milli contrast_q_milli
0.8 2.60085670414645 -10.5839571573309
0.9 2.43208240063838 -9.96709331415897
1 3.19098332945771 -8.38149719351119
1.1 4.31217151602793 -6.11430701132732
1.2 6.0634435713071 -3.8504340779891
1.3 6.74605627891287 -1.59046623147191
1.4 7.35302728375679 -0.138790308020502
1.5 7.26037279953315 1.6592344403825
1.6 6.76965990839706 2.86936063950807
1.7 5.3800404857628 4.5126751260405
1.8 3.54993119721127 5.62418281668711
1.9 1.89010537328165 7.04340817449833
2 0.213913295117369 8.16248820917334
2.1 -0.901327707297101 8.95511048048455
2.2 -2.07497898056185 8.99815171294076
2.3 -3.76217168608703 8.49765934101639
2.4 -5.83319525854447 7.46117066942712
2.5 -8.27166774097021 5.9156002035089
2.6 -10.0274949445924 3.70086345741963
2.7 -11.1287213791319 1.81206745023779
2.8 -10.6989814898888 -0.200956215428764
2.9 -9.50653917943925 -2.13205796284462
3 -8.64968894821656 -4.686884877811
3.1 -7.62812353043517 -6.35097032436497
3.2 -6.23802775866948 -6.78150350793778
3.3 -3.18418734537919 -6.33739046474279
3.4 -1.36155535959935 -5.8853920664367
3.5 0.444562139047015 -6.02147095128285
3.6 0.84316259414525 -6.05763463834566
3.7 2.25543226599614 -5.92856666168226
3.8 3.07872810174459 -4.64072654818215
3.9 4.06610464423115 -3.30891000535264
4 4.36241604653295 -1.65988774858287
4.1 4.43723639173401 -1.13145089410622
4.2 4.3026346243071 -0.548065849489561
4.3 4.02943186346811 -0.199167092746659
4.4 3.66736202898548 0.981994183390977
4.5 2.86627990310529 2.66493582015811
4.6 1.72156609973929 4.39506800544758
4.7 0.576784088034877 5.78753211642422
4.8 -0.0354993143255102 6.43981659574861
4.9 -0.162565235524447 6.53726017608445
5 -0.507715953160851 6.05353408540086
5.1 -1.69654484785581 5.30402974719149
5.2 -3.34176521058018 4.14944681876867
5.3 -4.87405957024412 3.18060160811335
5.4 -5.52236065268254 2.56481566145813
5.5 -5.38912662766175 2.55575868713603
5.6 -4.6338210842559 2.07583096444188
5.7 -3.89754798625031 1.02516404798146
5.8 -3.16151282832311 -0.363331687616519
5.9 -3.35851647299618 -1.18822296832261
6 -3.71442047551108 -1.93696168003799
6.1 -3.61381587207164 -2.74836552635357
6.2 -1.64540150025195 -4.24319122547324
6.3 0.858208405070133 -5.211448408064
6.4 2.39338223954027 -5.34115317733922
6.5 2.46992249783066 -4.28477995618725
6.6 2.44184748387062 -2.84757853941045
6.7 3.15266824077889 -2.08187290573556
6.8 4.3428984723669 -1.61850847205441
6.9 4.87444759503804 -1.48440393747474
7 4.48670328516954 -0.822425122187643
7.1 4.01725116069065 0.108261366795448
7.2 4.14107448908097 0.711834913567384
7.3 4.38986454260682 1.65012069272907
7.4 3.84069486523558 1.62394648543705
7.5 2.57263493336478 2.46942439575528
7.6 1.82225406445284 2.48694882100702
7.7 1.3776866113303 3.57636087387552
7.8 1.17345508223638 3.9082753160757
7.9 0.338281198894292 4.09120582953598
8 -0.337713068692347 2.89014378594507
8.1 -1.23260514357198 1.20666993508243
8.2 -0.986249219569199 -0.209508232660456
8.3 -0.863673313488441 -0.829337798312115
8.4 -0.0361249547701688 -0.785969623209718
8.5 -0.548581124649896 -1.07144522277074
8.6 -0.833953674891359 -1.61639182640613
8.7 -1.2918231368428 -2.53469154593061
8.8 -1.20010710480232 -2.93997664015028
8.9 -0.698412437156792 -2.76495102783064
9 -0.321632572760385 -2.24926532822041
9.1 0.0886226126483938 -1.8847078863048


==> figures/data/Figure5c.dat <==
time_us contrast_i_milli contrast_q_milli
0.8 4.56689999829314 8.49541508068592
0.9 4.94144815233148 7.97911786560762
1 5.86794074655278 6.26077873831533
1.1 6.57281383274805 4.42562722791335
1.2 7.47354727166866 1.87629395564736
1.3 7.37037755487231 -0.347911956903481
1.4 6.88004002911645 -2.75258031321348
1.5 5.70424344258001 -4.85630086204511
1.6 5.56707159685624 -6.51007391956816
1.7 4.49665725904605 -7.90175627746678
1.8 2.60968800976038 -8.3399838168155
1.9 -0.994907019867636 -8.79947522893098
2 -3.76802443175478 -7.99927444942066
2.1 -5.67646753166733 -6.92766249638235
2.2 -6.22648629616325 -5.14668952777243
2.3 -7.23144035099628 -3.8873524433065
2.4 -8.0628620589307 -2.91118452689161
2.5 -9.46288450245559 -1.73928393456617
2.6 -9.88369154759449 0.0508085023067019
2.7 -10.2648400794329 2.3960405094009
2.8 -9.53901508306034 4.47511979117595
2.9 -8.17918372778971 5.87975955683248
3 -6.11635448104954 6.07415587066134
3.1 -4.31350753300643 5.97095682648955
3.2 -3.1676862674098 6.32342578956107
3.3 -1.73206041301288 7.08246994539863
3.4 0.00799779831388176 7.68643528393839
3.5 2.60007323788123 7.39769413636914
3.6 4.74306154158415 7.14728260473039
3.7 6.75751952290746 6.50385102683897
3.8 7.85917831480801 5.12994346737086
3.9 7.73748159447675 2.6826858542904
4 6.94730999798457 -0.0784547103480376
4.1 5.3399469715832 -2.26408512414597
4.2 4.55336995055008 -3.71476293743491
4.3 3.33501754713307 -4.7429033027857
4.4 2.2791958691066 -5.82211909176411
4.5 0.597790753831203 -6.68679035675327
4.6 -0.976778886146057 -7.03960164281369
4.7 -2.57709047086238 -6.61633994122978
4.8 -4.36576398272604 -5.79659977460977
4.9 -5.69658344953094 -4.76760107983438
5 -6.60988781826954 -3.59803107470079
5.1 -6.66048945401101 -2.18046774244679
5.2 -6.94304989004718 -0.83937088126336
5.3 -6.80017772158181 0.664508772257138
5.4 -6.1798974276963 1.61579205515562
5.5 -4.99848484132528 2.18368886936371
5.6 -3.82848764494936 2.29776960304032
5.7 -3.23351032199957 2.69613097177598
5.8 -2.01356026763914 3.25211256291779
5.9 -0.265013544573794 3.96795911973382
6 2.07192587394463 4.69465040935664
6.1 3.71422062791175 5.46386737050897
6.2 4.34981975661552 5.48730720170088
6.3 4.16468293587162 4.30491731834872
6.4 3.80541600028564 2.05978548378539
6.5 3.92545844925731 -0.167076805961966
6.6 4.52204209121852 -1.84528770096114
6.7 4.52436512085629 -2.52156021398641
6.8 3.59575864375505 -3.0370010513277
6.9 1.99031003087339 -3.10042552915435
7 1.30021361213311 -2.88071534787228
7.1 1.31021300738266 -2.28117103816121
7.2 1.55813538367606 -1.65376854290543
7.3 1.17085060762616 -2.26695556097356
7.4 0.0853266100099085 -3.36502771860799
7.5 -1.06665534999336 -4.39121852900622
7.6 -1.97580427002327 -3.86539788601625
7.7 -2.26006368972527 -2.47311266413906
7.8 -1.92347839518696 -1.22180450521089
7.9 -1.4238083844791 -0.145395915692778
8 -0.415865271696294 0.177685586378693
8.1 -0.252587920806587 0.579452461465742
8.2 -0.0364451908833087 0.127944547773951
8.3 -0.467150738253401 0.379498257064096
8.4 -0.260577279748047 1.26256514650808
8.5 -0.114589331799373 2.50826299538151
8.6 0.292803536093505 3.45393643481036
8.7 1.08639935740761 2.86173788368844
8.8 1.52058330236182 2.17533678656872
8.9 2.15153242371716 0.890525059081332
9 2.04141830648658 0.3729644685815
9.1 2.26551297057317 -0.0750804534036662


==> figures/data/Figure5d_negative_offset.dat <==
frequency_mhz normalized_power
-4.98046875 0.000199021524789429
-4.9609375 0.000256659977463255
-4.94140625 0.000360925044398472
-4.921875 0.000435558860451574
-4.90234375 0.000463331033009718
-4.8828125 0.000441371388493038
-4.86328125 0.000380722449875339
-4.84375 0.000300628417943025
-4.82421875 0.000221017220312126
-4.8046875 0.000157131242727528
-4.78515625 0.000118174203992523
-4.765625 0.000108773191572596
-4.74609375 0.000130281364491716
-4.7265625 0.000179764472661104
-4.70703125 0.000247278374324588
-4.6875 0.000314578934518505
-4.66796875 0.000358536537949862
-4.6484375 0.000359716458617625
-4.62890625 0.000312510882271688
-4.609375 0.00023078441023763
-4.58984375 0.000144380364520942
-4.5703125 8.67383164299821e-05
-4.55078125 7.94313061958254e-05
-4.53125 0.000121944021785128
-4.51171875 0.000192485802305181
-4.4921875 0.000259352692178061
-4.47265625 0.00029624501021624
-4.453125 0.000292976716072137
-4.43359375 0.000256412934688786
-4.4140625 0.000202827048377202
-4.39453125 0.000147817922346242
-4.375 0.000100288808533057
-4.35546875 6.29870643599145e-05
-4.3359375 3.70322620215864e-05
-4.31640625 2.54794487115803e-05
-4.296875 3.26813544108568e-05
-4.27734375 6.02226456763234e-05
-4.2578125 0.000103145137252479
-4.23828125 0.000149889261117866
-4.21875 0.000186417336938752
-4.19921875 0.000201933021183818
-4.1796875 0.000192784260688161
-4.16015625 0.000162796861402338
-4.140625 0.000120738085865943
-4.12109375 7.68930056935271e-05
-4.1015625 4.02808670216823e-05
-4.08203125 1.68606606147562e-05
-4.0625 8.51824645387972e-06
-4.04296875 1.29888796738126e-05
-4.0234375 2.52452886554796e-05
-4.00390625 4.03079464876986e-05
-3.984375 5.6101316515493e-05
-3.96484375 7.42298770615925e-05
-3.9453125 9.75631086669023e-05
-3.92578125 0.000125951121423016
-3.90625 0.000153348276023623
-3.88671875 0.000169200456955303
-3.8671875 0.000164038244556597
-3.84765625 0.00013586466744821
-3.828125 9.282174768969e-05
-3.80859375 4.98626195075645e-05
-3.7890625 2.12287301096659e-05
-3.76953125 1.34206455190323e-05
-3.75 2.29209624642051e-05
-3.73046875 3.95912071572134e-05
-3.7109375 5.2982044866115e-05
-3.69140625 5.7395025367824e-05
-3.671875 5.3105721570795e-05
-3.65234375 4.41351408594152e-05
-3.6328125 3.49863671038048e-05
-3.61328125 2.86161713956445e-05
-3.59375 2.62349751270662e-05
-3.57421875 2.79948340897404e-05
-3.5546875 3.33936379708143e-05
-3.53515625 4.11015588330929e-05
-3.515625 4.88068113598225e-05
-3.49609375 5.37231236608702e-05
-3.4765625 5.37010447808059e-05
-3.45703125 4.82306419321936e-05
-3.4375 3.86442934827014e-05
-3.41796875 2.7433517143085e-05
-3.3984375 1.71763278804479e-05
-3.37890625 9.66548351474093e-06
-3.359375 5.51113689583209e-06
-3.33984375 4.18181628497715e-06
-3.3203125 4.39488710110155e-06
-3.30078125 4.82124649253249e-06
-3.28125 4.94903956837471e-06
-3.26171875 5.67150429253184e-06
-3.2421875 9.08801316575552e-06
-3.22265625 1.74315353603211e-05
-3.203125 3.17507002096128e-05
-3.18359375 5.1336721431927e-05
-3.1640625 7.44209043818807e-05
-3.14453125 9.96335220687858e-05
-3.125 0.000126990346505752
-3.10546875 0.00015748951921027
-3.0859375 0.000191590314972874
-3.06640625 0.00022788037685881
-3.046875 0.000263126977726098
-3.02734375 0.000293657350562077
-3.0078125 0.000316731355649264
-2.98828125 0.000330516498992881
-2.96875 0.000332663382995353
-2.94921875 0.000319143961581325
-2.9296875 0.00028534553474818
-2.91015625 0.000229804609724023
-2.890625 0.000158500973229121
-2.87109375 8.63315970990459e-05
-2.8515625 3.35607151659251e-05
-2.83203125 1.81446135460035e-05
-2.8125 4.77470549764676e-05
-2.79296875 0.000115887751368697
-2.7734375 0.000204475983595372
-2.75390625 0.000291393899609731
-2.734375 0.00035910754295296
-2.71484375 0.0004000650037128
-2.6953125 0.000416778505514007
-2.67578125 0.000417477859606579
-2.65625 0.000410299177126385
-2.63671875 0.000399174941156019
-2.6171875 0.000383135877792967
-2.59765625 0.000358656893240694
-2.578125 0.000323155821334456
-2.55859375 0.000277517193478793
-2.5390625 0.000226545142106177
-2.51953125 0.000177803270988879
-2.5 0.000140280308263259
-2.48046875 0.000123957974602759
-2.4609375 0.000139842707558707
-2.44140625 0.000198590898247506
-2.421875 0.000306018434597202
-2.40234375 0.000456067870803241
-2.3828125 0.000624970229454203
-2.36328125 0.00077190480313804
-2.34375 0.00084946164475397
-2.32421875 0.000821957009387904
-2.3046875 0.000684032201421277
-2.28515625 0.000469775292340066
-2.265625 0.00024591437667538
-2.24609375 9.01266557331279e-05
-2.2265625 6.31109234416819e-05
-2.20703125 0.000186481324669959
-2.1875 0.000435908871268111
-2.16796875 0.000751840227105374
-2.1484375 0.00106234369014124
-2.12890625 0.00130784140998845
-2.109375 0.00145747034986353
-2.08984375 0.00151112375737357
-2.0703125 0.00148790173985044
-2.05078125 0.00140815783152395
-2.03125 0.00127993394999775
-2.01171875 0.00109924050627249
-1.9921875 0.000866851591843866
-1.97265625 0.000614233989049739
-1.953125 0.000422827592146088
-1.93359375 0.00041978173793216
-1.9140625 0.000742281327347235
-1.89453125 0.0014789971280264
-1.875 0.0026128178886839
-1.85546875 0.00399437109098502
-1.8359375 0.00536586418163589
-1.81640625 0.0064327580274287
-1.796875 0.0069574199231335
-1.77734375 0.00683667952293494
-1.7578125 0.00613122468965803
-1.73828125 0.00503640256791073
-1.71875 0.00381014307568833
-1.69921875 0.00269102184758116
-1.6796875 0.00183973103532679
-1.66015625 0.00132175779225721
-1.640625 0.00112748229342712
-1.62109375 0.00121011760602356
-1.6015625 0.00151919507992195
-1.58203125 0.00201653980792674
-1.5625 0.00267503236630532
-1.54296875 0.00346907032285773
-1.5234375 0.00436556733419224
-1.50390625 0.00531849953749579
-1.484375 0.00626513314507727
-1.46484375 0.00712281025623609
-1.4453125 0.00779023339484611
-1.42578125 0.00816046299579176
-1.40625 0.00814887576450483
-1.38671875 0.00772873136041967
-1.3671875 0.00695705893957334
-1.34765625 0.00597309245175501
-1.328125 0.00496345763546406
-1.30859375 0.00410651332347597
-1.2890625 0.00352086064638513
-1.26953125 0.00324110889221864
-1.25 0.00322830953787237
-1.23046875 0.00340334672599947
-1.2109375 0.00368147806617613
-1.19140625 0.00399085623147312
-1.171875 0.00427244740358407
-1.15234375 0.00447217927705529
-1.1328125 0.00453940173123797
-1.11328125 0.00443805357879235
-1.09375 0.004165188083184
-1.07421875 0.00376430522065101
-1.0546875 0.00332242879317789
-1.03515625 0.00294802122811089
-1.015625 0.00273630270311744
-0.99609375 0.00273475888283606
-0.9765625 0.00292265139587971
-0.95703125 0.00321418801740636
-0.9375 0.00348655684544705
-0.91796875 0.00362346693034852
-0.8984375 0.00355653804004573
-0.87890625 0.00328623484556497
-0.859375 0.00287353567713283
-0.83984375 0.00240907202001672
-0.8203125 0.0019783437327883
-0.80078125 0.00164106422997815
-0.78125 0.00142963638110539
-0.76171875 0.00135638722375803
-0.7421875 0.00141453050847599
-0.72265625 0.00156845132678466
-0.703125 0.0017456147939409
-0.68359375 0.00184890136393295
-0.6640625 0.00179543375876811
-0.64453125 0.00156397716906856
-0.625 0.00121814400419709
-0.60546875 0.000882810883493783
-0.5859375 0.000682475778479289
-0.56640625 0.000679583396285282
-0.546875 0.000853545437525728
-0.52734375 0.00113252083504629
-0.5078125 0.00145111616156337
-0.48828125 0.00178904240399234
-0.46875 0.00216354165764276
-0.44921875 0.00258757845388703
-0.4296875 0.00303351723743766
-0.41015625 0.0034348989465108
-0.390625 0.00372381989881175
-0.37109375 0.00387015948935711
-0.3515625 0.00389045345157786
-0.33203125 0.00382780313900321
-0.3125 0.00373807058228004
-0.29296875 0.00371625424010119
-0.2734375 0.00395458645559447
-0.25390625 0.00477410799867399
-0.234375 0.0065620283361442
-0.21484375 0.00959896201011905
-0.1953125 0.0138445323385351
-0.17578125 0.0188057392681018
-0.15625 0.0235918891831353
-0.13671875 0.0271666367311368
-0.1171875 0.0286980547966905
-0.09765625 0.027851148694515
-0.078125 0.0248976451243152
-0.05859375 0.0206114655625914
-0.0390625 0.0160140651188576
-0.01953125 0.0120782424954927
0 0.009480576772793
0.01953125 0.0084429131622952
0.0390625 0.00866842440270088
0.0585937499999999 0.00938403538158165
0.0781249999999999 0.00953789672957428
0.0976562499999999 0.00822763802202095
0.1171875 0.00540421649184535
0.13671875 0.00277820724714303
0.15625 0.0046645905010337
0.17578125 0.0183114465429069
0.1953125 0.053191457008339
0.21484375 0.118920486790832
0.234375 0.221951982780506
0.25390625 0.361864409864963
0.2734375 0.528621631744936
0.29296875 0.702283452257792
0.3125 0.856046440756016
0.33203125 0.962295419084494
0.3515625 1
0.37109375 0.960944358136809
0.390625 0.852435190056648
0.41015625 0.695344950221096
0.4296875 0.518130091866401
0.44921875 0.349010840259495
0.46875 0.209096312127519
0.48828125 0.108643176606087
0.5078125 0.0471934027968194
0.52734375 0.0167753413858423
0.546875 0.00638078546920515
0.566406249999999 0.00587970817107932
0.585937499999999 0.00824307746772427
0.605468749999999 0.00992373701122884
0.624999999999999 0.00999052024699333
0.644531249999999 0.00885892720252698
0.664062499999999 0.00726465018893636
0.683593749999999 0.0057347606092793
0.703124999999999 0.00448334019516831
0.722656249999999 0.00352077629840501
0.742187499999999 0.0027954830900918
0.761718749999999 0.00228303701759528
0.781249999999999 0.00201372034453504
0.800781249999999 0.0020572213656344
0.820312499999999 0.00248173823422623
0.839843749999999 0.0033016474708193
0.859374999999999 0.00443271400416925
0.878906249999999 0.00567787458700285
0.898437499999999 0.00675920798967087
0.917968749999999 0.00739264800236986
0.937499999999999 0.00738118814739874
0.957031249999999 0.00669091870165574
0.976562499999999 0.00547752523868811
0.996093749999999 0.00404745368929983
1.015625 0.00276223751260003
1.03515625 0.00191842099263904
1.0546875 0.00164925350011866
1.07421875 0.0018891807054997
1.09375 0.00241656846136385
1.11328125 0.00295420532990147
1.1328125 0.00327981130401292
1.15234375 0.00329645665420531
1.171875 0.00303742390384025
1.19140625 0.00261631343629076
1.2109375 0.00215856010703358
1.23046875 0.00175112291420717
1.25 0.00142700880693283
1.26953125 0.00117781252292904
1.2890625 0.000976676193741401
1.30859375 0.000798857480481999
1.328125 0.000637305731741569
1.34765625 0.000514356105923769
1.3671875 0.000485630694502539
1.38671875 0.000627246878027422
1.40625 0.00100253190465994
1.42578125 0.00161967111818864
1.4453125 0.00240515880901376
1.46484375 0.00321557943830724
1.484375 0.00388928663459994
1.50390625 0.00431288388159204
1.5234375 0.00446478818640088
1.54296875 0.00441051322919207
1.5625 0.00425432027501779
1.58203125 0.00407879403014777
1.6015625 0.00390903001643814
1.62109375 0.00371881827095439
1.640625 0.00346733214566349
1.66015625 0.00313700750503564
1.6796875 0.00274754779619961
1.69921875 0.00234159022639975
1.71875 0.00195789120005506
1.73828125 0.00161368862643466
1.7578125 0.0013073398011772
1.77734375 0.00103564010456007
1.796875 0.000810465236847185
1.81640625 0.000662418649052021
1.8359375 0.000630469560226336
1.85546875 0.000746262600314933
1.875 0.00102298459799071
1.89453125 0.00145227396598793
1.9140625 0.00200540039200466
1.93359375 0.00263323290166941
1.953125 0.00326426710294489
1.97265625 0.00380636196940388
1.9921875 0.00415955515888521
2.01171875 0.00424179566333207
2.03125 0.00401985199056214
2.05078125 0.00353072808353996
2.0703125 0.00288010845557104
2.08984375 0.0022140579769523
2.109375 0.00167336020451753
2.12890625 0.00134907473244809
2.1484375 0.00125785576445141
2.16796875 0.00134626313167735
2.1875 0.00151981192554512
2.20703125 0.00168199881895356
2.2265625 0.00176610073833199
2.24609375 0.00174851503218061
2.265625 0.00164265992694582
2.28515625 0.0014811586868169
2.3046875 0.00129714793269051
2.32421875 0.00111277093490359
2.34375 0.000937121856686635
2.36328125 0.000770850559392086
2.3828125 0.000612616018934151
2.40234375 0.000463553294172328
2.421875 0.000328303378225453
2.44140625 0.000213263623151191
2.4609375 0.000123735663549675
2.48046875 6.16386867581303e-05
2.5 2.48181614021244e-05
2.51953125 8.06663874027259e-06
2.5390625 5.10523548867009e-06
2.55859375 1.03514595055086e-05
2.578125 1.96316231115942e-05
2.59765625 2.99337620933704e-05
2.6171875 3.91269137220561e-05
2.63671875 4.65044011900492e-05
2.65625 5.39386662158312e-05
2.67578125 6.62451590991287e-05
2.6953125 8.92897182966924e-05
2.71484375 0.000125904560850147
2.734375 0.000171836761718264
2.75390625 0.000214915621928552
2.7734375 0.000239195654423633
2.79296875 0.000232625546774719
2.8125 0.000194012437678853
2.83203125 0.000134877458334574
2.8515625 7.46435347998146e-05
2.87109375 3.16511052087974e-05
2.890625 1.5015397251802e-05
2.91015625 2.16607495669567e-05
2.9296875 3.95936868564993e-05
2.94921875 5.49100153422085e-05
2.96875 5.84160182836641e-05
2.98828125 4.87325662782236e-05
3.0078125 3.12224114166244e-05
3.02734375 1.42484023774903e-05
3.046875 5.02956634480968e-06
3.06640625 6.8191129631089e-06
3.0859375 1.81034903229857e-05
3.10546875 3.36951018147693e-05
3.125 4.70985967792601e-05
3.14453125 5.32126105462595e-05
3.1640625 5.02773835861834e-05
3.18359375 4.02197867870347e-05
3.203125 2.72938721750443e-05
3.22265625 1.58389826250205e-05
3.2421875 8.44598415131004e-06
3.26171875 5.44041332027856e-06
3.28125 5.62257964859291e-06
3.30078125 7.40881322105582e-06
3.3203125 9.50371076321311e-06
3.33984375 1.09155004883626e-05
3.359375 1.08136050542899e-05
3.37890625 8.77168151850096e-06
3.3984375 5.34562666863522e-06
3.41796875 2.34627717425023e-06
3.4375 2.23105086600502e-06
3.45703125 6.77054141424357e-06
3.4765625 1.58809582834369e-05
3.49609375 2.75274144611853e-05
3.515625 3.88110006631838e-05
3.53515625 4.74218177736411e-05
3.5546875 5.23972773839599e-05
3.57421875 5.37944177220246e-05
3.59375 5.18664833147657e-05
3.61328125 4.67351919840356e-05
3.6328125 3.89958746532871e-05
3.65234375 3.06764436834594e-05
3.671875 2.54258857011787e-05
3.69140625 2.72779932772252e-05
3.7109375 3.84851554879297e-05
3.73046875 5.78038172761782e-05
3.75 8.04863998237087e-05
3.76953125 0.000100157886709861
3.7890625 0.000111540930712079
3.80859375 0.000112527293899321
3.828125 0.000104640952999519
3.84765625 9.19929955217578e-05
3.8671875 7.95830473229782e-05
3.88671875 7.18056475798648e-05
3.90625 7.14793049615368e-05
3.92578125 7.92332113349993e-05
3.9453125 9.31009223947974e-05
3.96484375 0.000108581084170137
3.984375 0.000119696345303503
4.00390625 0.000121230204727451
4.0234375 0.000111397883430778
4.04296875 9.33734184974898e-05
4.0625 7.4193575175943e-05
4.08203125 6.09301852421069e-05
4.1015625 5.6053653489812e-05
4.12109375 5.52241441451253e-05
4.140625 5.00524273149593e-05
4.16015625 3.55082731763667e-05
4.1796875 1.80678447714144e-05
4.19921875 1.88140122122626e-05
4.21875 6.73933670321757e-05
4.23828125 0.000187741331268489
4.2578125 0.000382129527119199
4.27734375 0.000622666935755962
4.296875 0.000856625517829068
4.31640625 0.0010248479659703
4.3359375 0.00108503466873641
4.35546875 0.00102851171246573
4.375 0.000882314488233059
4.39453125 0.000696237637412396
4.4140625 0.000522187224608694
4.43359375 0.00039624312196811
4.453125 0.000330937554561941
4.47265625 0.000318795726274255
4.4921875 0.0003424333593259
4.51171875 0.000384607870247859
4.53125 0.000433758549488505
4.55078125 0.000484420229409192
4.5703125 0.000534697286585587
4.58984375 0.000583485345413085
4.609375 0.000628975125765188
4.62890625 0.000668623513715484
4.6484375 0.000700118692372433
4.66796875 0.000722757660110329
4.6875 0.000738550179881406
4.70703125 0.000752165680166177
4.7265625 0.000769036550672656
4.74609375 0.000791915362851595
4.765625 0.00081754288730686
4.78515625 0.000835710953903623
4.8046875 0.000832051284569421
4.82421875 0.000793691121973682
4.84375 0.000714975681150409
4.86328125 0.000600272406104224
4.8828125 0.000462683099269847
4.90234375 0.000319973928869078
4.921875 0.000190327474851944
4.94140625 8.97469188843259e-05
4.9609375 3.09341585283512e-05
4.98046875 2.20571530577806e-05
5 2.63074437105187e-05


==> figures/data/Figure5d_positive_offset.dat <==
frequency_mhz normalized_power
-4.98046875 0.000114193109428274
-4.9609375 9.23400160470183e-05
-4.94140625 5.20536957433532e-05
-4.921875 2.13765509682826e-05
-4.90234375 1.22147383399228e-05
-4.8828125 2.85657587959469e-05
-4.86328125 6.39272893299606e-05
-4.84375 0.000103786185662847
-4.82421875 0.000132171949894982
-4.8046875 0.00013879131472998
-4.78515625 0.000122892437427089
-4.765625 9.20812162192627e-05
-4.74609375 5.74495003515269e-05
-4.7265625 2.84136002619625e-05
-4.70703125 1.02408135272575e-05
-4.6875 4.8264734098744e-06
-4.66796875 1.28066695997794e-05
-4.6484375 3.44531932914341e-05
-4.62890625 6.83829212242107e-05
-4.609375 0.000109501674956251
-4.58984375 0.000148716548574608
-4.5703125 0.000175760815107587
-4.55078125 0.000183880769730831
-4.53125 0.000173284972444757
-4.51171875 0.000150815454708377
-4.4921875 0.000126017707924258
-4.47265625 0.0001065765820206
-4.453125 9.66266968333862e-05
-4.43359375 9.9086650838162e-05
-4.4140625 0.000119604790165921
-4.39453125 0.000167805454854583
-4.375 0.000253091784943705
-4.35546875 0.000376476548254229
-4.3359375 0.000523738529196423
-4.31640625 0.000665567488098383
-4.296875 0.000766539040801526
-4.27734375 0.000799106482209289
-4.2578125 0.000755182252518308
-4.23828125 0.000648921966323501
-4.21875 0.00050943932978481
-4.19921875 0.000367971521067668
-4.1796875 0.000246689672594871
-4.16015625 0.000154397835489893
-4.140625 8.95020177552072e-05
-4.12109375 4.63762886387647e-05
-4.1015625 2.02968614706498e-05
-4.08203125 8.50869545276992e-06
-4.0625 8.43219191650293e-06
-4.04296875 1.58490653674974e-05
-4.0234375 2.51231259984399e-05
-4.00390625 3.12642514520133e-05
-3.984375 3.20028871879001e-05
-3.96484375 2.82192898868599e-05
-3.9453125 2.25896404225642e-05
-3.92578125 1.76780104082363e-05
-3.90625 1.48263636422948e-05
-3.88671875 1.42396642255685e-05
-3.8671875 1.56866091834363e-05
-3.84765625 1.90806694541334e-05
-3.828125 2.47524688552246e-05
-3.80859375 3.36692045475134e-05
-3.7890625 4.7646415600914e-05
-3.76953125 6.9042889115622e-05
-3.75 9.93690630651332e-05
-3.73046875 0.000137087373678567
-3.7109375 0.000176040622766324
-3.69140625 0.000206230094468132
-3.671875 0.000217438745456472
-3.65234375 0.000204125560929318
-3.6328125 0.000168698856877039
-3.61328125 0.000120925925168359
-3.59375 7.35882917557645e-05
-3.57421875 3.68938868603211e-05
-3.5546875 1.48507064513464e-05
-3.53515625 5.32828494599539e-06
-3.515625 3.06048151255929e-06
-3.49609375 3.20511356549421e-06
-3.4765625 3.29873053465734e-06
-3.45703125 3.04768950955497e-06
-3.4375 2.95945640935327e-06
-3.41796875 3.22774237642901e-06
-3.3984375 3.55301397491068e-06
-3.37890625 3.6032319657275e-06
-3.359375 3.44609728664785e-06
-3.33984375 3.603712030041e-06
-3.3203125 4.84045009112867e-06
-3.30078125 7.89227761699205e-06
-3.28125 1.31360082690838e-05
-3.26171875 2.01219845940846e-05
-3.2421875 2.71809465001646e-05
-3.22265625 3.16424963938045e-05
-3.203125 3.10239294387814e-05
-3.18359375 2.47639968627552e-05
-3.1640625 1.53035313543225e-05
-3.14453125 7.39299018387494e-06
-3.125 5.64547651805231e-06
-3.10546875 1.17684310513959e-05
-3.0859375 2.3392365227251e-05
-3.06640625 3.54141041858191e-05
-3.046875 4.29697181337946e-05
-3.02734375 4.398141905188e-05
-3.0078125 3.96546912784776e-05
-2.98828125 3.29807620114119e-05
-2.96875 2.68153134826103e-05
-2.94921875 2.31976319399342e-05
-2.9296875 2.42197841260813e-05
-2.91015625 3.3170642055028e-05
-2.890625 5.42604531560402e-05
-2.87109375 9.03586504826591e-05
-2.8515625 0.000139925862747434
-2.83203125 0.000195278403340995
-2.8125 0.000243754283483221
-2.79296875 0.000271705358879314
-2.7734375 0.000269670561467967
-2.75390625 0.000236496642046226
-2.734375 0.000180679121196937
-2.71484375 0.000118313601317066
-2.6953125 6.82505136146058e-05
-2.67578125 4.60570666069541e-05
-2.65625 5.90140072890117e-05
-2.63671875 0.000104272869387206
-2.6171875 0.0001711618631412
-2.59765625 0.000246682429520396
-2.578125 0.000321484039523456
-2.55859375 0.000393285394598879
-2.5390625 0.000466275308364546
-2.51953125 0.000547517175159817
-2.5 0.000642982095385554
-2.48046875 0.000755329185466513
-2.4609375 0.000883454667687629
-2.44140625 0.00102209815223918
-2.421875 0.00116015447668486
-2.40234375 0.00127864525123735
-2.3828125 0.00135142877519281
-2.36328125 0.00135129482179287
-2.34375 0.00126067545207683
-2.32421875 0.00108205214404842
-2.3046875 0.000841617981568515
-2.28515625 0.000582634529291233
-2.265625 0.0003507404857917
-2.24609375 0.000178382164203448
-2.2265625 7.61244199949003e-05
-2.20703125 3.4421167566941e-05
-2.1875 3.33268766631318e-05
-2.16796875 5.36330525085062e-05
-2.1484375 8.33359830187163e-05
-2.12890625 0.000117361664151421
-2.109375 0.000153033040946073
-2.08984375 0.000185908659235423
-2.0703125 0.000209421080679148
-2.05078125 0.000218535761204837
-2.03125 0.000214758821614358
-2.01171875 0.000208929579729706
-1.9921875 0.00021955024162038
-1.97265625 0.000266900159346022
-1.953125 0.000365407317680766
-1.93359375 0.000517611194973285
-1.9140625 0.000712221836564121
-1.89453125 0.000926764012922683
-1.875 0.00113319913429829
-1.85546875 0.00130392735414979
-1.8359375 0.00141625919083558
-1.81640625 0.00145528731859084
-1.796875 0.00141665478245929
-1.77734375 0.00131058406249032
-1.7578125 0.00116639344092867
-1.73828125 0.00103386090487641
-1.71875 0.000976457455627717
-1.69921875 0.00105351045916657
-1.6796875 0.00129389020230214
-1.66015625 0.00167072326798423
-1.640625 0.00209118495144441
-1.62109375 0.0024137972717033
-1.6015625 0.00249605551808312
-1.58203125 0.0022597450913556
-1.5625 0.00174663507110314
-1.54296875 0.00113251423659464
-1.5234375 0.000679612662637303
-1.50390625 0.000635139402644521
-1.484375 0.00111519833366991
-1.46484375 0.00203051831802929
-1.4453125 0.00309902331527755
-1.42578125 0.00395093471422211
-1.40625 0.00428361124310756
-1.38671875 0.00399356560833516
-1.3671875 0.00322175258080074
-1.34765625 0.00229254381851501
-1.328125 0.0015813166926057
-1.30859375 0.00137780308324923
-1.2890625 0.00180441031179053
-1.26953125 0.00280944256228812
-1.25 0.00421309756848036
-1.23046875 0.0057665605067716
-1.2109375 0.0071979704491284
-1.19140625 0.00824625373367981
-1.171875 0.00869926925736896
-1.15234375 0.00844373765480818
-1.1328125 0.0075109621764223
-1.11328125 0.00608757312611892
-1.09375 0.00447068937671429
-1.07421875 0.00297732854680908
-1.0546875 0.00184673936675182
-1.03515625 0.00118028521948066
-1.015625 0.000942538239231224
-0.99609375 0.0010145396678089
-0.9765625 0.00126697028366721
-0.95703125 0.00161840180424617
-0.9375 0.00205741096725084
-0.91796875 0.00262494523402474
-0.8984375 0.00336682660193325
-0.87890625 0.00427563424854764
-0.859375 0.00524821856564662
-0.83984375 0.00608585893994555
-0.8203125 0.00655058131038052
-0.80078125 0.00646222838606635
-0.78125 0.0057906911437635
-0.76171875 0.00468969303435114
-0.7421875 0.00344606482006084
-0.72265625 0.00236907858600541
-0.703125 0.00168493849655109
-0.68359375 0.0015041781450782
-0.6640625 0.00189739125474709
-0.64453125 0.00307947331594601
-0.625 0.00569306639450976
-0.60546875 0.011187371933205
-0.5859375 0.0222578745742174
-0.56640625 0.043203079240459
-0.546875 0.0798967944080848
-0.52734375 0.138992888449769
-0.5078125 0.226126061417891
-0.48828125 0.343302370607134
-0.46875 0.486248143990694
-0.44921875 0.642894198063638
-0.4296875 0.794091448358548
-0.41015625 0.916967585668975
-0.390625 0.99026137923505
-0.37109375 1
-0.3515625 0.943526177116832
-0.33203125 0.830376894236148
-0.3125 0.67967890958208
-0.29296875 0.51503144843616
-0.2734375 0.358701614600018
-0.25390625 0.227016279642257
-0.234375 0.128152181349072
-0.21484375 0.0624948630599046
-0.1953125 0.0248453552258271
-0.17578125 0.00733441845563845
-0.15625 0.00200839413942873
-0.13671875 0.00248922987600555
-0.1171875 0.00460823506011594
-0.09765625 0.00625940063610278
-0.078125 0.00684339516687014
-0.05859375 0.0066249332000948
-0.0390625 0.00619904474615295
-0.01953125 0.0061363177330967
0 0.00679419708371368
0.01953125 0.0082476690536286
0.0390625 0.0102960826808378
0.0585937499999999 0.0125232881123306
0.0781249999999999 0.0144041916612496
0.0976562499999999 0.0154477435494474
0.1171875 0.0153456092722504
0.13671875 0.0140754764510125
0.15625 0.0119109955143155
0.17578125 0.00932552256952504
0.1953125 0.0068282476278158
0.21484375 0.00480686153324825
0.234375 0.00344535688007891
0.25390625 0.0027404496670737
0.2734375 0.00258444253676777
0.29296875 0.00285215643826413
0.3125 0.00344201754516028
0.33203125 0.00426337387693961
0.3515625 0.00520150793968423
0.37109375 0.00610198299442135
0.390625 0.00679423018699584
0.41015625 0.0071410147451035
0.4296875 0.0070813242072088
0.44921875 0.00664094219815792
0.46875 0.00590867060442311
0.48828125 0.00499720777001739
0.5078125 0.00401186093732551
0.52734375 0.00303828642804116
0.546875 0.00214464542591945
0.566406249999999 0.00138636106170985
0.585937499999999 0.000806082317791424
0.605468749999999 0.000430649672121426
0.624999999999999 0.000271483174413016
0.644531249999999 0.000331184563146444
0.664062499999999 0.00061151735400891
0.683593749999999 0.00111402129141649
0.703124999999999 0.00182869159029656
0.722656249999999 0.00271586377175338
0.742187499999999 0.00369432127838143
0.761718749999999 0.00464811762965228
0.781249999999999 0.00545476586485193
0.800781249999999 0.00602386928079001
0.820312499999999 0.00632654267962879
0.839843749999999 0.00639832824639754
0.859374999999999 0.00631156848574629
0.878906249999999 0.00613044441819263
0.898437499999999 0.00587312563770303
0.917968749999999 0.00550341040654527
0.937499999999999 0.00495890481826379
0.957031249999999 0.00420218781230408
0.976562499999999 0.00326722010780222
0.996093749999999 0.00227400563202874
1.015625 0.00140027174810436
1.03515625 0.000821078198787019
1.0546875 0.000643628970069375
1.07421875 0.000866666701957711
1.09375 0.0013815181961865
1.11328125 0.00201257680385123
1.1328125 0.0025787288448629
1.15234375 0.00295079656784929
1.171875 0.00308446531738952
1.19140625 0.00301962720895068
1.2109375 0.00285017988953841
1.23046875 0.00267848803381169
1.25 0.00257309728354242
1.26953125 0.00254575051608869
1.2890625 0.00255509312787883
1.30859375 0.00253283260252977
1.328125 0.00241857182330611
1.34765625 0.00218677505114361
1.3671875 0.00185480609620814
1.38671875 0.00147150217359283
1.40625 0.00109516836708085
1.42578125 0.000773076333501952
1.4453125 0.000530775292057205
1.46484375 0.000372484718904035
1.484375 0.000288527121053178
1.50390625 0.000264666734640937
1.5234375 0.000290062597737424
1.54296875 0.000362306317228849
1.5625 0.000488165028098154
1.58203125 0.000678450551691562
1.6015625 0.000937174855502008
1.62109375 0.0012491369097515
1.640625 0.00157350309154052
1.66015625 0.00184999885421977
1.6796875 0.00201794022568385
1.69921875 0.00203994584654982
1.71875 0.00191771194430328
1.73828125 0.00169057516192539
1.7578125 0.00141721936572493
1.77734375 0.00115066619565868
1.796875 0.000920244416355561
1.81640625 0.000729490524708344
1.8359375 0.000569345186338835
1.85546875 0.000437713001287661
1.875 0.000353895788187451
1.89453125 0.00035988340167927
1.9140625 0.000507018562314765
1.93359375 0.000832721546190824
1.953125 0.00133593529304626
1.97265625 0.00196135716497873
1.9921875 0.00260110488977673
2.01171875 0.00311758603373693
2.03125 0.00338318787564608
2.05078125 0.00332357364567636
2.0703125 0.00294664874796809
2.08984375 0.00234283357239907
2.109375 0.00165416569131774
2.12890625 0.00102452195464835
2.1484375 0.000552692140482136
2.16796875 0.000268361018644369
2.1875 0.00013894675809717
2.20703125 9.96822883533004e-05
2.2265625 8.91643176833914e-05
2.24609375 7.29567241774317e-05
2.265625 4.72196137598085e-05
2.28515625 2.61935361020656e-05
2.3046875 2.47067349594125e-05
2.32421875 4.65210331285022e-05
2.34375 8.31655654787451e-05
2.36328125 0.000120752778504312
2.3828125 0.00014842389727549
2.40234375 0.000162891947175553
2.421875 0.000167370529358061
2.44140625 0.000167014306455757
2.4609375 0.000164604066046533
2.48046875 0.000159171974767922
2.5 0.000147796608897372
2.51953125 0.000128692661451405
2.5390625 0.000103206912087968
2.55859375 7.54659367261716e-05
2.578125 5.02188953023044e-05
2.59765625 3.05869277435431e-05
2.6171875 1.72357933855731e-05
2.63671875 9.22312240109849e-06
2.65625 5.4914791207242e-06
2.67578125 5.67517045217467e-06
2.6953125 9.71394723393235e-06
2.71484375 1.69311732871124e-05
2.734375 2.56927317106014e-05
2.75390625 3.4127944332038e-05
2.7734375 4.12811630403976e-05
2.79296875 4.75417294951605e-05
2.8125 5.38095616393324e-05
2.83203125 6.00727898958742e-05
2.8515625 6.47601307318852e-05
2.87109375 6.56658996423507e-05
2.890625 6.18437024937251e-05
2.91015625 5.48619079377891e-05
2.9296875 4.81742786560904e-05
2.94921875 4.48710555630106e-05
2.96875 4.5478472791118e-05
2.98828125 4.75414048207828e-05
3.0078125 4.73512450942719e-05
3.02734375 4.25032859156264e-05
3.046875 3.33787121761621e-05
3.06640625 2.25949025914641e-05
3.0859375 1.30954553900097e-05
3.10546875 6.47815794717053e-06
3.125 2.69443907737112e-06
3.14453125 9.46384018639985e-07
3.1640625 6.74232320244321e-07
3.18359375 1.72733232875981e-06
3.203125 3.80664950483902e-06
3.22265625 6.0235564179725e-06
3.2421875 7.22461854343698e-06
3.26171875 6.84751398696576e-06
3.28125 5.4323512772032e-06
3.30078125 4.18299147857648e-06
3.3203125 3.90179886733474e-06
3.33984375 4.28722431035444e-06
3.359375 4.30067767007548e-06
3.37890625 3.30631365483773e-06
3.3984375 1.90882627515133e-06
3.41796875 1.62642847996149e-06
3.4375 3.58854433929037e-06
3.45703125 7.39087576432107e-06
3.4765625 1.11948051364689e-05
3.49609375 1.31262041076693e-05
3.515625 1.29007594326533e-05
3.53515625 1.23574246637419e-05
3.5546875 1.44215210966444e-05
3.57421875 2.12210272082986e-05
3.59375 3.26611238450181e-05
3.61328125 4.63297023797821e-05
3.6328125 5.86250546018242e-05
3.65234375 6.62923265972852e-05
3.671875 6.7570215649657e-05
3.69140625 6.2644637116717e-05
3.7109375 5.35204772476213e-05
3.73046875 4.34652760245475e-05
3.75 3.60519132568585e-05
3.76953125 3.39003635588656e-05
3.7890625 3.75464047397823e-05
3.80859375 4.50861420895617e-05
3.828125 5.29745637830265e-05
3.84765625 5.76569773274726e-05
3.8671875 5.71235343072648e-05
3.88671875 5.152893236702e-05
3.90625 4.2700450125962e-05
3.92578125 3.30873718597124e-05
3.9453125 2.48726304641218e-05
3.96484375 1.95207949187102e-05
3.984375 1.75251287748589e-05
4.00390625 1.81194444268049e-05
4.0234375 1.92173630718456e-05
4.04296875 1.81851406543365e-05
4.0625 1.36312729172257e-05
4.08203125 7.3527027048454e-06
4.1015625 4.84717197908068e-06
4.12109375 1.32990592356179e-05
4.140625 3.76207846921902e-05
4.16015625 7.68020346363513e-05
4.1796875 0.000123065475537584
4.19921875 0.00016473419573847
4.21875 0.000191348112639107
4.23828125 0.000198182321139753
4.2578125 0.000187930576782144
4.27734375 0.000169333320367568
4.296875 0.000154273667666226
4.31640625 0.000155023366852719
4.3359375 0.00018207245103543
4.35546875 0.000241780284462126
4.375 0.000333301375656087
4.39453125 0.000445806155785928
4.4140625 0.0005584052410725
4.43359375 0.000644724658988572
4.453125 0.000681533741103179
4.47265625 0.00065782394144027
4.4921875 0.000579594963548905
4.51171875 0.000467483505885997
4.53125 0.000348254420340704
4.55078125 0.000244546508937789
4.5703125 0.000167941403347497
4.58984375 0.00011810941105254
4.609375 8.71794852440146e-05
4.62890625 6.5938185673075e-05
4.6484375 4.83331270725179e-05
4.66796875 3.26311168214475e-05
4.6875 1.98758013617702e-05
4.70703125 1.15279754130901e-05
4.7265625 7.92731791730771e-06
4.74609375 8.11415009337725e-06
4.765625 1.05574697828691e-05
4.78515625 1.40110673121176e-05
4.8046875 1.79899475453766e-05
4.82421875 2.28024987627264e-05
4.84375 2.93348070613805e-05
4.86328125 3.87747925749971e-05
4.8828125 5.23033931585606e-05
4.90234375 7.06407265590716e-05
4.921875 9.33521179569867e-05
4.94140625 0.000118045357254631
4.9609375 0.000139939132235902
4.98046875 0.000152488903618463
5 0.000157215561626614


==> figures/data/Figure6a_amplitude.dat <==
x y errminus errplus
-1.80241089624977 1.50700144045630 0.25520381493527 0.25520381493527
-1.44241089624977 1.55353790709415 0.19269577060605 0.19269577060606
-1.08241089624977 1.29884006120652 0.17777277614767 0.17777277614767
-0.73017684099865 1.32271903485150 0.16142663191729 0.16142663191729
-0.37017684099865 1.29188109267217 0.16914516029958 0.16914516029958
0.34982315900135 1.24451529298935 0.15851989210676 0.15851989210676
0.70982315900135 1.16647341441075 0.15133810605200 0.15133810605200
1.06982315900135 1.39949929120305 0.17343591210711 0.17343591210712
1.42982315900135 1.42942496418055 0.16446933104425 0.16446933104426
1.78982315900135 1.57534366245198 0.18245843093907 0.18245843093907


==> figures/data/Figure6a_amplitude_model.dat <==
x y
-1.80241089624977 1.45132006900591
-1.44241089624977 1.40727005072477
-1.08241089624977 1.36307390304367
-0.73017684099865 1.32583684155591
-0.37017684099865 1.29978514519631
-0.0101768409986496 1.2902062402585
0.34982315900135 1.29877450938311
0.70982315900135 1.32399052392876
1.06982315900135 1.36160439276224
1.42982315900135 1.40569047651922
1.78982315900135 1.44985007638218


==> figures/data/Figure6a_frequency.dat <==
x y
-1.80241089624977 1.82218559005253
-1.44241089624977 1.46526487554030
-1.08241089624977 1.09912565218782
-0.73017684099865 0.724585162016915
-0.37017684099865 0.355288440324625
0.34982315900135 -0.372811936299496
0.70982315900135 -0.736729823958482
1.06982315900135 -1.11001503236819
1.42982315900135 -1.47165603444290
1.78982315900135 -1.84454303944533


==> figures/data/Figure6b_data.dat <==
x y xneg xpos yneg ypos
38.0666963344633 -1101.79386742655 0.184058978081673 0.176656607298852 4.96457386597848 4.96457386597826
36.9078945517527 -1012.88661699945 0.212612685610509 0.199872278420401 4.53496567354583 4.53496567354583
35.7595283608476 -931.784565454755 0.199832666670147 0.199292480086761 4.03735388248228 4.03735388248228
34.7280206028882 -857.162457200408 0.18701256359099 0.193742829839294 5.30266663851431 5.30266663851431
33.796108853153 -786.985347230789 0.1752597250075 0.183785955963216 5.67744206044241 5.67744206044229
32.9581953548414 -723.914525174004 0.168996265530843 0.161659781546035 5.20844516112329 5.20844516112329
32.1623556201321 -667.79139730151 0.17808695344868 0.172608882066072 6.56127237923698 6.56127237923687
31.4724051266722 -614.186999172136 0.159468525987222 0.14947782919846 4.66955062700702 4.66955062700691
30.7595406133492 -563.842936525091 0.149665761435678 0.150930718284634 6.64841787509818 6.64841787509818
30.194402818368 -539.0625 0.14898138823995 0.146605172292986 13.3238980640155 13.3238980640155
29.6732282432608 -460.212917822113 0.133810953574148 0.140065879443071 14.4689448984589 14.4689448984589
29.225566079913 -446.815501707656 0.127023715354493 0.130153327836297 9.93015404838865 9.93015404838865
28.841908671476 -423.521947192111 0.134141833571697 0.124705205973964 5.64887339472481 5.64887339472486
28.0809707337854 -375.39807544253 0.16477490986528 0.157531443782894 4.97929271787545 4.97929271787545
27.3792534159574 -326.8425054292 0.159439775008845 0.171216523979357 6.37074953221112 6.37074953221106
26.5162074441051 -260.709557104481 0.276672949825102 0.281100896931928 5.23791799386386 5.2379179938638
25.2291292957319 -169.232333753849 0.180291873937072 0.168734367043747 5.31669255831718 5.31669255831718
24.2796454868725 -100.243230222132 0.174348035915056 0.167998348089014 4.85398991673447 4.85398991673447
23.538802537437 -44.3096160549092 0.158277520492362 0.162359147556508 5.58639645470294 5.58639645470294
22.9414219675567 -7.02292816342287 0.155410838317753 0.151866013312898 4.73745302317613 4.73745302317613
22.4549432437985 22.8673968625228 0.141537318303527 0.137349858218922 6.03271145151218 6.03271145151218
22.1406494912662 41.2457119493992 0.124500578276383 0.127666888855437 6.55881192852426 6.55881192852426
21.9055183611103 56.0609916827937 0.12650708134904 0.127330384650072 5.48137238036084 5.48137238036084
21.6431855164126 65.4530000434184 0.189821010784954 0.172565397634351 5.7411326125838 5.7411326125838
20.3688325196834 164.618988883431 0.423463456632987 0.393158739324782 6.95004026344714 6.95004026344714


==> figures/data/Figure6b_fit.dat <==
x y
20.3688325196834 173.860429451881
20.4868182784486 165.435540270153
20.6048040372138 157.010651088424
20.722789795979 148.585761906696
20.8407755547442 140.160872724967
20.9587613135094 131.735983543239
21.0767470722746 123.311094361511
21.1947328310398 114.886205179782
21.312718589805 106.461315998054
21.4307043485702 98.0364268163253
21.5486901073354 89.6115376345967
21.6666758661006 81.1866484528684
21.7846616248658 72.7617592711399
21.902647383631 64.3368700894116
22.0206331423962 55.9119809076831
22.1386189011614 47.4870917259548
22.2566046599266 39.0622025442262
22.3745904186918 30.6373133624979
22.492576177457 22.2124241807694
22.6105619362222 13.7875349990409
22.7285476949874 5.36264581731257
22.8465334537526 -3.06224336441596
22.9645192125178 -11.4871325461443
23.082504971283 -19.9120217278728
23.2004907300482 -28.3369109096013
23.3184764888134 -36.7618000913296
23.4364622475786 -45.1866892730582
23.5544480063438 -53.6115784547865
23.672433765109 -62.036467636515
23.7904195238742 -70.4613568182433
23.9084052826394 -78.8862459999718
24.0263910414046 -87.3111351817001
24.1443768001698 -95.7360243634287
24.262362558935 -104.160913545157
24.3803483177002 -112.585802726886
24.4983340764654 -121.010691908614
24.6163198352306 -129.435581090342
24.7343055939958 -137.860470272071
24.852291352761 -146.285359453799
24.9702771115262 -154.710248635528
25.0882628702914 -163.135137817256
25.2062486290566 -171.560026998985
25.3242343878218 -179.984916180713
25.442220146587 -188.409805362441
25.5602059053522 -196.83469454417
25.6781916641174 -205.259583725898
25.7961774228826 -213.684472907627
25.9141631816478 -222.109362089355
26.032148940413 -230.534251271084
26.1501346991782 -238.959140452812
26.2681204579434 -247.38402963454
26.3861062167086 -255.808918816269
26.5040919754738 -264.233807997997
26.622077734239 -272.658697179726
26.7400634930042 -281.083586361454
26.8580492517694 -289.508475543183
26.9760350105346 -297.933364724911
27.0940207692998 -306.358253906639
27.212006528065 -314.783143088368
27.3299922868302 -323.208032270096
27.4479780455954 -331.632921451825
27.5659638043606 -340.057810633553
27.6839495631258 -348.482699815281
27.801935321891 -356.90758899701
27.9199210806562 -365.332478178738
28.0379068394214 -373.757367360467
28.1558925981866 -382.182256542195
28.2738783569518 -390.607145723923
28.391864115717 -399.032034905652
28.5098498744822 -407.45692408738
28.6278356332474 -415.881813269109
28.7458213920126 -424.306702450837
28.8638071507778 -432.731591632566
28.981792909543 -441.156480814294
29.0997786683082 -449.581369996023
29.2177644270734 -458.006259177751
29.3357501858385 -466.431148359479
29.4537359446037 -474.856037541208
29.571721703369 -483.280926722937
29.6897074621341 -491.705815904665
29.8076932208993 -500.130705086393
29.9256789796645 -508.555594268121
30.0436647384297 -516.98048344985
30.1616504971949 -525.405372631579
30.2796362559601 -533.830261813307
30.3976220147253 -542.255150995035
30.5156077734905 -550.680040176764
30.6335935322557 -559.104929358492
30.7515792910209 -567.529818540221
30.8695650497861 -575.954707721949
30.9875508085513 -584.379596903678
31.1055365673165 -592.804486085406
31.2235223260817 -601.229375267135
31.3415080848469 -609.654264448863
31.4594938436121 -618.079153630591
31.5774796023773 -626.50404281232
31.6954653611425 -634.928931994048
31.8134511199077 -643.353821175776
31.9314368786729 -651.778710357505
32.0494226374381 -660.203599539233
32.1674083962033 -668.628488720962
32.2853941549685 -677.05337790269
32.4033799137337 -685.478267084418
32.5213656724989 -693.903156266147
32.6393514312641 -702.328045447875
32.7573371900293 -710.752934629604
32.8753229487945 -719.177823811332
32.9933087075597 -727.602712993061
33.1112944663249 -736.027602174789
33.2292802250901 -744.452491356518
33.3472659838553 -752.877380538246
33.4652517426205 -761.302269719974
33.5832375013857 -769.727158901703
33.7012232601509 -778.152048083431
33.8192090189161 -786.57693726516
33.9371947776813 -795.001826446888
34.0551805364465 -803.426715628617
34.1731662952117 -811.851604810345
34.2911520539769 -820.276493992073
34.4091378127421 -828.701383173802
34.5271235715073 -837.12627235553
34.6451093302725 -845.551161537259
34.7630950890377 -853.976050718987
34.8810808478029 -862.400939900716
34.9990666065681 -870.825829082444
35.1170523653333 -879.250718264172
35.2350381240985 -887.675607445901
35.3530238828637 -896.100496627629
35.4710096416289 -904.525385809358
35.5889954003941 -912.950274991086
35.7069811591593 -921.375164172814
35.8249669179245 -929.800053354543
35.9429526766897 -938.224942536271
36.0609384354549 -946.649831718
36.1789241942201 -955.074720899728
36.2969099529853 -963.499610081457
36.4148957117505 -971.924499263185
36.5328814705157 -980.349388444914
36.6508672292809 -988.774277626642
36.7688529880461 -997.19916680837
36.8868387468113 -1005.6240559901
37.0048245055765 -1014.04894517183
37.1228102643417 -1022.47383435356
37.2407960231069 -1030.89872353528
37.3587817818721 -1039.32361271701
37.4767675406373 -1047.74850189874
37.5947532994025 -1056.17339108047
37.7127390581677 -1064.5982802622
37.8307248169329 -1073.02316944393
37.9487105756981 -1081.44805862565
38.0666963344633 -1089.87294780738


==> figures/data/Figure6b_reference.dat <==
x y
20.3688325196834 202.871845320027
20.4868182784486 194.022913412637
20.6048040372138 185.173981505247
20.722789795979 176.325049597857
20.8407755547442 167.476117690467
20.9587613135094 158.627185783077
21.0767470722746 149.778253875687
21.1947328310398 140.929321968297
21.312718589805 132.080390060908
21.4307043485702 123.231458153517
21.5486901073354 114.382526246127
21.6666758661006 105.533594338738
21.7846616248658 96.6846624313475
21.902647383631 87.8357305239577
22.0206331423962 78.9867986165677
22.1386189011614 70.1378667091779
22.2566046599266 61.2889348017878
22.3745904186918 52.440002894398
22.492576177457 43.5910709870079
22.6105619362222 34.7421390796179
22.7285476949874 25.8932071722281
22.8465334537526 17.044275264838
22.9645192125178 8.19534335744822
23.082504971283 -0.653588549941844
23.2004907300482 -9.50252045733191
23.3184764888134 -18.3514523647218
23.4364622475786 -27.2003842721118
23.5544480063438 -36.0493161795016
23.672433765109 -44.8982480868917
23.7904195238742 -53.7471799942815
23.9084052826394 -62.5961119016715
24.0263910414046 -71.4450438090614
24.1443768001698 -80.2939757164514
24.262362558935 -89.1429076238415
24.3803483177002 -97.9918395312313
24.4983340764654 -106.840771438621
24.6163198352306 -115.689703346011
24.7343055939958 -124.538635253401
24.852291352761 -133.387567160791
24.9702771115262 -142.236499068181
25.0882628702914 -151.085430975571
25.2062486290566 -159.934362882961
25.3242343878218 -168.783294790351
25.442220146587 -177.632226697741
25.5602059053522 -186.481158605131
25.6781916641174 -195.330090512521
25.7961774228826 -204.179022419911
25.9141631816478 -213.027954327301
26.032148940413 -221.876886234691
26.1501346991782 -230.72581814208
26.2681204579434 -239.57475004947
26.3861062167086 -248.423681956861
26.5040919754738 -257.27261386425
26.622077734239 -266.12154577164
26.7400634930042 -274.97047767903
26.8580492517694 -283.81940958642
26.9760350105346 -292.66834149381
27.0940207692998 -301.5172734012
27.212006528065 -310.36620530859
27.3299922868302 -319.21513721598
27.4479780455954 -328.06406912337
27.5659638043606 -336.91300103076
27.6839495631258 -345.76193293815
27.801935321891 -354.61086484554
27.9199210806562 -363.45979675293
28.0379068394214 -372.30872866032
28.1558925981866 -381.15766056771
28.2738783569518 -390.0065924751
28.391864115717 -398.85552438249
28.5098498744822 -407.70445628988
28.6278356332474 -416.55338819727
28.7458213920126 -425.402320104659
28.8638071507778 -434.251252012049
28.981792909543 -443.100183919439
29.0997786683082 -451.949115826829
29.2177644270734 -460.798047734219
29.3357501858385 -469.646979641609
29.4537359446037 -478.495911548999
29.571721703369 -487.344843456389
29.6897074621341 -496.193775363779
29.8076932208993 -505.042707271169
29.9256789796645 -513.891639178559
30.0436647384297 -522.740571085949
30.1616504971949 -531.589502993339
30.2796362559601 -540.438434900729
30.3976220147253 -549.287366808119
30.5156077734905 -558.136298715509
30.6335935322557 -566.985230622899
30.7515792910209 -575.834162530288
30.8695650497861 -584.683094437679
30.9875508085513 -593.532026345068
31.1055365673165 -602.380958252458
31.2235223260817 -611.229890159849
31.3415080848469 -620.078822067239
31.4594938436121 -628.927753974628
31.5774796023773 -637.776685882018
31.6954653611425 -646.625617789408
31.8134511199077 -655.474549696798
31.9314368786729 -664.323481604188
32.0494226374381 -673.172413511578
32.1674083962033 -682.021345418968
32.2853941549685 -690.870277326358
32.4033799137337 -699.719209233748
32.5213656724989 -708.568141141138
32.6393514312641 -717.417073048528
32.7573371900293 -726.266004955918
32.8753229487945 -735.114936863308
32.9933087075597 -743.963868770698
33.1112944663249 -752.812800678087
33.2292802250901 -761.661732585477
33.3472659838553 -770.510664492868
33.4652517426205 -779.359596400257
33.5832375013857 -788.208528307647
33.7012232601509 -797.057460215037
33.8192090189161 -805.906392122427
33.9371947776813 -814.755324029817
34.0551805364465 -823.604255937207
34.1731662952117 -832.453187844597
34.2911520539769 -841.302119751987
34.4091378127421 -850.151051659377
34.5271235715073 -858.999983566767
34.6451093302725 -867.848915474157
34.7630950890377 -876.697847381547
34.8810808478029 -885.546779288937
34.9990666065681 -894.395711196327
35.1170523653333 -903.244643103716
35.2350381240985 -912.093575011107
35.3530238828637 -920.942506918497
35.4710096416289 -929.791438825887
35.5889954003941 -938.640370733276
35.7069811591593 -947.489302640666
35.8249669179245 -956.338234548056
35.9429526766897 -965.187166455446
36.0609384354549 -974.036098362836
36.1789241942201 -982.885030270226
36.2969099529853 -991.733962177617
36.4148957117505 -1000.58289408501
36.5328814705157 -1009.4318259924
36.6508672292809 -1018.28075789979
36.7688529880461 -1027.12968980718
36.8868387468113 -1035.97862171457
37.0048245055765 -1044.82755362196
37.1228102643417 -1053.67648552935
37.2407960231069 -1062.52541743674
37.3587817818721 -1071.37434934413
37.4767675406373 -1080.22328125152
37.5947532994025 -1089.07221315891
37.7127390581677 -1097.9211450663
37.8307248169329 -1106.77007697369
37.9487105756981 -1115.61900888108
38.0666963344633 -1124.46794078847


==> figures/data/Figure7bc.csv <==
scan_id,protocol,protocol_label,source_name,total_evolution_us,axis_multiplier,fixed_reference_detuning_MHz,resonance_minus_carrier_MHz,mw_power_W,contrast_i_raw,contrast_q_raw,contrast_i_detrended,contrast_q_detrended,contrast_i_movmean3,contrast_q_movmean3
012050,HANHECHOX,spin echo,07_HANHECHOX,1,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0150963738088619,-0.0239564328070243,-0.00201192188309909,-0.0200746618797816,0.000601181542029237,-0.0155726306745048
012050,HANHECHOX,spin echo,07_HANHECHOX,1.625,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0203225806591185,-0.0149523703964707,0.00321428496715756,-0.011070599469228,0.00465876468971979,-0.0101331086952784
012050,HANHECHOX,spin echo,07_HANHECHOX,2.25,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0298822266770619,-0.00313583566406817,0.0127739309851009,0.000745935263174506,0.00692100794689368,0.000630206324357667
012050,HANHECHOX,spin echo,07_HANHECHOX,2.875,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0218831035803835,0.00833351225188383,0.00477480788842258,0.0122152831791265,0.00572604833260575,0.0081777018446712
012050,HANHECHOX,spin echo,07_HANHECHOX,3.5,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0167377018162547,0.00769011616446991,-0.000370593875706229,0.0115718870917126,-0.000238886309368567,0.0113419635273246
012050,HANHECHOX,spin echo,07_HANHECHOX,4.125,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0119874227511389,0.00635694938389192,-0.00512087294082205,0.0102387203111346,-0.00508701946459808,0.00603449316022497
012050,HANHECHOX,spin echo,07_HANHECHOX,4.75,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.007338704114695,-0.00758889884941494,-0.00976959157726595,-0.00370712792217227,-0.0054945055137183,-0.000639935964831017
012050,HANHECHOX,spin echo,07_HANHECHOX,5.375,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0155152436688941,-0.012333171210698,-0.00159305202306689,-0.00845140028345538,-0.00229935306386949,-0.00652696170013984
012050,HANHECHOX,spin echo,07_HANHECHOX,6,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0215728801006853,-0.0113041278220345,0.00446458440872436,-0.00742235689479188,0.00257746660080262,-0.00536683804267885
012050,HANHECHOX,spin echo,07_HANHECHOX,6.625,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0219691631087113,-0.00410852787703198,0.00486086741675038,-0.000226756949789304,0.00423931634009194,-0.00101358793195023
012050,HANHECHOX,spin echo,07_HANHECHOX,7.25,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.020500792886762,0.000726579121487825,0.00339249719480109,0.0046083500487305,0.00151820517317905,0.00317895323570749
012050,HANHECHOX,spin echo,07_HANHECHOX,7.875,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0134095465999466,0.0012734956809386,-0.00369874909201431,0.00515526660818127,-0.00178096062642553,0.00347435929695816
012050,HANHECHOX,spin echo,07_HANHECHOX,8.5,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0120716657098976,-0.00322230969327997,-0.00503662998206336,0.000659461233962703,-0.00536043003122637,0.00182312176299451
012050,HANHECHOX,spin echo,07_HANHECHOX,9.125,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.00976238467235951,-0.0042271334804031,-0.00734591101960144,-0.000345362553160429,-0.0048113404198553,-0.000623438601241373
012050,HANHECHOX,spin echo,07_HANHECHOX,9.75,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0150568154340598,-0.00606618541176907,-0.00205148025790111,-0.00218441448452639,-0.000707850417442171,-0.000985000546944177
012050,HANHECHOX,spin echo,07_HANHECHOX,10.375,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.024382135717137,-0.00430699553038838,0.00727384002517604,-0.000425224603145709,0.00220880722605791,-0.000289061544023239
012050,HANHECHOX,spin echo,07_HANHECHOX,11,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0185123576028597,-0.00213931647164028,0.00140406191089879,0.00174245445560239,0.00353574763582905,0.00154722867666219
012050,HANHECHOX,spin echo,07_HANHECHOX,11.625,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0190376366633733,-0.000557314749712767,0.00192934097141232,0.0033244561775299,0.00102677403678863,0.00397526006230286
012050,HANHECHOX,spin echo,07_HANHECHOX,12.25,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0168552149200157,0.00297709862653361,-0.000253080771945215,0.00685886955377629,-0.000848234666927411,0.00296148145144394
012050,HANHECHOX,spin echo,07_HANHECHOX,12.875,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0128873314917116,-0.00518065230421705,-0.00422096420024934,-0.00129888137697438,-0.00178107580308265,0.00133344994639559
012050,HANHECHOX,spin echo,07_HANHECHOX,13.5,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0162391132549076,-0.00544140926485781,-0.000869182437053386,-0.00155963833761514,-0.0022711766738281,-0.00157115903115296
012050,HANHECHOX,spin echo,07_HANHECHOX,14.125,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0153849123077794,-0.00573672830611205,-0.00172338338418157,-0.00185495737886938,-0.00143238682349327,-0.00266618340615296
012050,HANHECHOX,spin echo,07_HANHECHOX,14.75,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0154037010427161,-0.00846572542921703,-0.00170459464924485,-0.00458395450197436,0.00190307623650596,-0.00209058901719958
012050,HANHECHOX,spin echo,07_HANHECHOX,15.375,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0262455024349053,-0.00371462609799766,0.0091372067429443,0.000167144829245007,0.0031804419712233,-0.00165748313104235
012050,HANHECHOX,spin echo,07_HANHECHOX,16,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0192170095119314,-0.00443741064764036,0.00210871381997044,-0.00055563972039769,0.00344731074266004,0.00142042646867362
012050,HANHECHOX,spin echo,07_HANHECHOX,16.625,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0162043073570263,0.000768003369930881,-0.000903988334934627,0.00464977429717355,0.000558692836289208,0.00144888103730022
012050,HANHECHOX,spin echo,07_HANHECHOX,17.25,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0175796487157928,-0.00362926239211786,0.000471353023831809,0.000252508535124811,-0.000726547191730067,0.0020374594037655
012050,HANHECHOX,spin echo,07_HANHECHOX,17.875,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0153612894278736,-0.00267167554824455,-0.00174700626408738,0.00121009537899813,-0.000746913731917789,0.000774073406067011
012050,HANHECHOX,spin echo,07_HANHECHOX,18.5,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0161432077364632,-0.00302215462316457,-0.000965087955497792,0.000859616304078097,-0.00196460700180662,0.000722250800083343
012050,HANHECHOX,spin echo,07_HANHECHOX,19.125,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0139265689061263,-0.00378473021006887,-0.0031817267858347,9.70407171738061e-05,-0.00165264905236091,0.000247913650073717
012050,HANHECHOX,spin echo,07_HANHECHOX,19.75,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0162971632762107,-0.00409468699827342,-0.000811132415750229,-0.000212916071030751,-0.00164214856364052,-9.15910544046934e-05
012050,HANHECHOX,spin echo,07_HANHECHOX,20.375,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0161747092026243,-0.00404066873659981,-0.000933586489336637,-0.000158897809357135,-0.00058670874296972,0.000777616529295359
012050,HANHECHOX,spin echo,07_HANHECHOX,21,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0170928883681387,-0.00117710745896871,-1.54073238222939e-05,0.00270466346827396,-0.000429063749144796,0.00156351678253439
012050,HANHECHOX,spin echo,07_HANHECHOX,21.625,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0167700982576855,-0.00173698623855634,-0.000338197434275458,0.00214478468868633,-0.000397709963192555,0.00211967515143586
012050,HANHECHOX,spin echo,07_HANHECHOX,22.25,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.016268770560481,-0.00237219362989538,-0.000839525131479914,0.00150957729734729,-0.000485969830036613,0.00101072129381975
012050,HANHECHOX,spin echo,07_HANHECHOX,22.875,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0168281087676065,-0.00450396903181705,-0.000280186924354466,-0.000622198104574374,-0.00159150200594475,-0.000267968930881386
012050,HANHECHOX,spin echo,07_HANHECHOX,23.5,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0134535017299611,-0.00557305691265975,-0.00365479396199988,-0.00169128598541708,0.000133014244142521,-0.0011249613701313
012050,HANHECHOX,spin echo,07_HANHECHOX,24.125,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.0214423193107429,-0.00494317094764513,0.00433402361878191,-0.00106140002040245,-0.000165068171517297,-0.000841594839258356
012050,HANHECHOX,spin echo,07_HANHECHOX,24.75,2,-0.243193757363319,0.200121140881538,28.2842712474619,0.015933861520627,-0.00365386943919821,-0.00117443417133392,0.000227901488044462,0.001579794723724,-0.000416749266178996
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,2,8,-0.243193757363319,0.2,28.2842712474619,-0.00583732822666855,-0.0185263470837937,-0.0072087314710054,-0.017362915193293,-0.00155930297605118,-0.0183171241538676
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,2.6,8,-0.243193757363319,0.2,28.2842712474619,0.00546152876323991,-0.020434765004943,0.00409012551890305,-0.0192713331144423,-0.00144410913958355,-0.0165779597153882
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,3.2,8,-0.243193757363319,0.2,28.2842712474619,0.000157681777688545,-0.0142630627289302,-0.00121372146664831,-0.0130996308384295,0.00532300762977976,-0.0147284077598438
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,3.8,8,-0.243193757363319,0.2,28.2842712474619,0.0144640220814214,-0.0129776912171603,0.0130926188370845,-0.0118142593266596,0.00702152201822246,-0.0096928245909369
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,4.4,8,-0.243193757363319,0.2,28.2842712474619,0.010557071928568,-0.00532801549822232,0.00918566868423117,-0.00416458360772161,0.0110861581043449,-0.00541047166749614
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,5,8,-0.243193757363319,0.2,28.2842712474619,0.0123515900360558,-0.00141600395860791,0.0109801867917189,-0.000252572068107212,0.0096792001595088,-0.00145537848135742
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,5.6,8,-0.243193757363319,0.2,28.2842712474619,0.0102431482469131,-0.00111241165874415,0.00887174500257628,5.10202317565518e-05,0.0103700397516272,-5.96345974435335e-05
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,6.2,8,-0.243193757363319,0.2,28.2842712474619,0.0126295907049233,-0.00114078384648064,0.0112581874605864,2.26480440200601e-05,0.00797718454470244,0.00442506242468828
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,6.8,8,-0.243193757363319,0.2,28.2842712474619,0.0051730244152815,0.0120380871077875,0.00380162117094465,0.0132015189982882,0.00504166160899972,0.00850264072845406
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,7.4,8,-0.243193757363319,0.2,28.2842712474619,0.00143657943980496,0.0111203232525532,6.51761954681069e-05,0.0122837551430539,-0.00170474633835131,0.0111052357974965
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,8,8,-0.243193757363319,0.2,28.2842712474619,-0.00760963313712981,0.00666700136064657,-0.00898103638146667,0.00783043325114728,-0.00529906247901823,0.00825086598686523
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,8.6,8,-0.243193757363319,0.2,28.2842712474619,-0.00560992400671928,0.00347497767589383,-0.00698132725105614,0.00463840956639453,-0.0107402873401279,0.00547457802064938
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,9.2,8,-0.243193757363319,0.2,28.2842712474619,-0.0148870951435239,0.00279145935390562,-0.0162584983878608,0.00395489124440633,-0.0113748517396508,0.00231955378028503
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,9.8,8,-0.243193757363319,0.2,28.2842712474619,-0.00951332633569851,-0.00279807136044646,-0.0108847295800354,-0.00163463946994576,-0.0126349754741747,0.000169981630520954
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,10.4,8,-0.243193757363319,0.2,28.2842712474619,-0.00939029521029122,-0.0029737387733984,-0.0107616984546281,-0.0018103068828977,-0.00844799014022372,-0.00218079176102394
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,11,8,-0.243193757363319,0.2,28.2842712474619,-0.00232613914167085,-0.00426086082072907,-0.0036975423860077,-0.00309742893022837,-0.004728956557488,-0.00331406491587438
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,11.6,8,-0.243193757363319,0.2,28.2842712474619,0.00164377441250863,-0.00619789082499778,0.000272371168171768,-0.00503445893449707,0.000665849020521786,-0.00408574021305952
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,12.2,8,-0.243193757363319,0.2,28.2842712474619,0.00679412152373815,-0.00528876466495382,0.00542271827940129,-0.00412533277445311,0.00252159489995859,-0.00255821696057792
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,12.8,8,-0.243193757363319,0.2,28.2842712474619,0.00324109849663956,0.000321708936715737,0.0018696952523027,0.00148514082721644,0.00451796254745002,-0.000487263590015571
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,13.4,8,-0.243193757363319,0.2,28.2842712474619,0.00763287735498291,1.49692866892592e-05,0.00626147411064606,0.00117840117718996,0.00518142075225264,0.000800846129884161
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,14,8,-0.243193757363319,0.2,28.2842712474619,0.00878449613814603,-0.00142443550525462,0.00741309289380917,-0.000261003614753916,0.0055141757682323,0.00136139149598765
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,14.6,8,-0.243193757363319,0.2,28.2842712474619,0.00423936354457854,0.00200334503502619,0.00286796030024169,0.0031667769255269,0.0044115229392782,0.0030743190836728
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,15.2,8,-0.243193757363319,0.2,28.2842712474619,0.00432491886812059,0.00515375204974472,0.00295351562378373,0.00631718394024542,0.00103892533466947,0.00746092774591798
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,15.8,8,-0.243193757363319,0.2,28.2842712474619,-0.00133329667568016,0.0117353904814809,-0.00270469992001702,0.0128988223719816,-0.00090452105649045,0.00675308311534406
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,16.4,8,-0.243193757363319,0.2,28.2842712474619,-0.0015909756289012,-0.000120188856695569,-0.00296237887323806,0.00104324303380513,-0.00139345334358616,0.00773814966999388
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,17,8,-0.243193757363319,0.2,28.2842712474619,0.00285812200683344,0.00810895171369419,0.00148671876249658,0.00927238360419489,-0.00316055337884526,0.00447790660306731
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,17.6,8,-0.243193757363319,0.2,28.2842712474619,-0.00663459678145745,0.00195466128070121,-0.0080060000257943,0.00311809317120191,-0.00325510516628748,0.00429696132793933
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,18.2,8,-0.243193757363319,0.2,28.2842712474619,-0.00187463099122787,-0.000663024682079516,-0.00324603423556472,0.000500407208421186,-0.00518147156758145,0.000450371379027221
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,18.8,8,-0.243193757363319,0.2,28.2842712474619,-0.00292097719704848,-0.00343081813304214,-0.00429238044138534,-0.00226738624254143,-0.00361914948496502,-0.000588869847035712
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,19.4,8,-0.243193757363319,0.2,28.2842712474619,-0.00194763053360814,-0.00116306239748759,-0.00331903377794499,3.69493013111085e-07,-0.00356591219823562,-0.00171630026511406
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,20,8,-0.243193757363319,0.2,28.2842712474619,-0.00171491913103966,-0.00404531593631458,-0.00308632237537652,-0.00288188404581387,-0.00245163216422876,-0.00217412841428126
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,20.6,8,-0.243193757363319,0.2,28.2842712474619,0.000421862904972092,-0.00480430258054371,-0.000949540339364764,-0.003640870690043,-4.049863033221e-05,-0.00435598597811162
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,21.2,8,-0.243193757363319,0.2,28.2842712474619,0.00528577006808151,-0.00770863508897868,0.00391436682374465,-0.00654520319847797,0.00237703927927384,-0.00358589395396608
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,21.8,8,-0.243193757363319,0.2,28.2842712474619,0.00553769459777848,-0.00173503986387796,0.00416629135344162,-0.000571607973377261,0.00424583724238394,-0.00362238414931584
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,22.4,8,-0.243193757363319,0.2,28.2842712474619,0.00602825679430241,-0.00491377316659297,0.00465685354996555,-0.00375034127609227,0.00572952047030131,-0.00238892941114584
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,23,8,-0.243193757363319,0.2,28.2842712474619,0.0097368197518336,-0.0040082708744687,0.00836541650749675,-0.002844838983968,0.00363273322440803,-0.00213457777446354
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,23.6,8,-0.243193757363319,0.2,28.2842712474619,-0.000752667139901353,-0.000971984953831051,-0.00212407038423821,0.000191446936669651,0.00288612936390929,-9.26526352437179e-05
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,24.2,8,-0.243193757363319,0.2,28.2842712474619,0.00378844521280619,0.00121200225106649,0.00241704196846933,0.00237543414156719,0.000770488655825114,0.00164317144108996
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,24.8,8,-0.243193757363319,0.2,28.2842712474619,0.00338989762758107,0.00119920135453233,0.00201849438324422,0.00236263324503303,0.0021417142643182,0.00249012635031302
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,25.4,8,-0.243193757363319,0.2,28.2842712474619,0.0033610096855779,0.00156887977383813,0.00198960644124104,0.00273231166433883,0.000624837984338306,0.00366572046739039
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,26,8,-0.243193757363319,0.2,28.2842712474619,-0.000762183627133484,0.0047387846022986,-0.00213358687147034,0.0059022164927993,-0.00173482234452641,0.00301092478202404
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,26.6,8,-0.243193757363319,0.2,28.2842712474619,-0.00368908335901308,-0.000765185701566695,-0.00506048660334994,0.000398246188934007,-0.00372120350644189,0.00208609695049866
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,27.2,8,-0.243193757363319,0.2,28.2842712474619,-0.00259813380016855,-0.00120560372073802,-0.0039695370445054,-4.21718302373224e-05,-0.00460716257686174,-3.48073658479339e-05
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,27.8,8,-0.243193757363319,0.2,28.2842712474619,-0.00342006083839302,-0.00162392834674119,-0.00479146408272988,-0.000460496456240486,-0.00548396461221493,-0.00102464073465177
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,28.4,8,-0.243193757363319,0.2,28.2842712474619,-0.00631948946507266,-0.0037346858079782,-0.00769089270940952,-0.0025712539174775,-0.00439991512650935,-0.00162747364366707
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,29,8,-0.243193757363319,0.2,28.2842712474619,0.000654014656948199,-0.00301410244778394,-0.000717388587388658,-0.00185067055728324,-0.0034725132690126,-0.000706384958125954
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,29.6,8,-0.243193757363319,0.2,28.2842712474619,-0.000637855265902765,0.00113933770988217,-0.00200925851023962,0.00230276960038287,-0.000631613586121273,-0.000526714370469528
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,30.2,8,-0.243193757363319,0.2,28.2842712474619,0.00220320958360132,-0.00319567404500892,0.000831806339264461,-0.00203224215450822,-0.000464471704599102,0.000266853349750332
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,30.8,8,-0.243193757363319,0.2,28.2842712474619,0.00115544030151471,-0.000633399287124359,-0.000215962942822147,0.000530032603376343,0.00135131580936412,-0.000815397736988707
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,31.4,8,-0.243193757363319,0.2,28.2842712474619,0.00480950727598689,-0.00210741555033495,0.00343810403165003,-0.000943983659834244,0.000392840714037707,0.000376341065847995
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,32,8,-0.243193757363319,0.2,28.2842712474619,-0.00067221570237791,0.000379542363501184,-0.00204361894671477,0.00154297425400189,0.000708453567424496,0.000337492709520399
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,32.6,8,-0.243193757363319,0.2,28.2842712474619,0.00210227886167508,-0.000749944356107146,0.000730875617338221,0.000413487534393556,-0.000688803177619248,0.00109732134759536
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,33.2,8,-0.243193757363319,0.2,28.2842712474619,0.000617737040855659,0.000172070363889942,-0.000753666203481197,0.00133550225439064,-0.000376001060341615,0.000662596732106279
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,33.8,8,-0.243193757363319,0.2,28.2842712474619,0.000266190649454989,-0.000924631482966065,-0.00110521259488187,0.000238800407534637,-0.000867872320780669,0.00217340507373922
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,34.4,8,-0.243193757363319,0.2,28.2842712474619,0.000626665080357913,0.00378248066879167,-0.000744738163978943,0.00494591255929237,-0.00101957797678174,0.0013073465477114
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,35,8,-0.243193757363319,0.2,28.2842712474619,0.000162620072852449,-0.00242610521419351,-0.00120878317148441,-0.00126267332369281,-0.000311635353130092,0.0027119646952816
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,35.6,8,-0.243193757363319,0.2,28.2842712474619,0.00239001852040993,0.00328922295974454,0.00101861527607307,0.00445265485024524,0.000671338021576468,0.00209784667817444
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,36.2,8,-0.243193757363319,0.2,28.2842712474619,0.00357558520447759,0.00194012661747017,0.00220418196014074,0.00310355850797087,0.00223910314021525,0.00202514766236811
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,36.8,8,-0.243193757363319,0.2,28.2842712474619,0.0048659154287688,-0.00264420226161249,0.00349451218443194,-0.00148077037111179,0.00203979629913951,-0.00104684532125153
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,37.4,8,-0.243193757363319,0.2,28.2842712474619,0.00179209799718272,-0.00592675599111436,0.000420694752845861,-0.00476332410061366,0.000683887495633401,-0.00266406922077863
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,38,8,-0.243193757363319,0.2,28.2842712474619,-0.000492141206040742,-0.00291154508111113,-0.0018635444503776,-0.00174811319061043,-0.000469849981107012,-0.00206699935705442
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,38.6,8,-0.243193757363319,0.2,28.2842712474619,0.00140470299854756,-0.000852992670439867,3.32997542107011e-05,0.000310439220060835,-5.50817588983433e-05,0.00106843461799429
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,39.2,8,-0.243193757363319,0.2,28.2842712474619,0.00303640266380872,0.00347954593403177,0.00166499941947187,0.00464297782453247,-0.000146785163135134,0.00175300895565457
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,39.8,8,-0.243193757363319,0.2,28.2842712474619,-0.000767251418751114,-0.000857822068130287,-0.00213865466308797,0.000305609822370415,-0.000236827621808052,0.00247429382345144


==> figures/data/Figure7d.csv <==
scan_id,protocol,protocol_label,source_name,fit_method,fixed_reference_detuning_MHz,resonance_minus_carrier_MHz,echo_frequency_MHz,echo_frequency_ci_low_MHz,echo_frequency_ci_high_MHz,fit_T_us,axis_multiplier,n_trace_points,mw_power_W,shown_in_trace_panels
012050,HANHECHOX,spin echo,01_HANHECHOX,FIT_CYCLE,-0.443193757363319,0.400121140881538,0.437521079697011,0.433282692400608,0.441759466993414,9.74030611787646,2,39,28.2842712474619,0
012050,HANHECHOX,spin echo,04_HANHECHOX,FIT_CYCLE,-0.343193757363319,0.300121140881538,0.326742309997753,0.322765176173342,0.330719443822165,9.15491825599946,2,39,28.2842712474619,0
012050,HANHECHOX,spin echo,07_HANHECHOX,FIT_CYCLE,-0.243193757363319,0.200121140881538,0.22502505552505,0.218857507967086,0.231192603083014,6.48783499166232,2,39,28.2842712474619,1
012050,HANHECHOX,spin echo,10_HANHECHOX,FIT_CYCLE,-0.143193757363319,0.100121140881538,0.123805343118385,0.11864443103851,0.128966255198261,9.05263139625522,2,39,28.2842712474619,0
012050,HANHECHOX,spin echo,13_HANHECHOX,FIT_CYCLE,-0.0431937573633194,0.000121140881538391,0.027618325867155,0.020424425567525,0.0348122261667849,6.91567259005424,2,39,28.2842712474619,0
012050,HANHECHOX,spin echo,16_HANHECHOX,FIT_CYCLE,0.0568062426366806,-0.0998788591184616,-0.0848974902265367,-0.0888954962699578,-0.0808994841831156,7.66831617796251,2,39,28.2842712474619,0
012050,HANHECHOX,spin echo,19_HANHECHOX,FIT_CYCLE,0.156806242636681,-0.199878859118462,-0.185817322035818,-0.190702223199695,-0.180932420871942,8.92820709484054,2,39,28.2842712474619,0
012050,HANHECHOX,spin echo,22_HANHECHOX,FIT_CYCLE,0.256806242636681,-0.299878859118462,-0.2875933369254,-0.291461789728128,-0.283724884122672,9.12855081634292,2,39,28.2842712474619,0
012050,HANHECHOX,spin echo,25_HANHECHOX,FIT_CYCLE,0.356806242636681,-0.399878859118462,-0.386372777976113,-0.390254095154609,-0.382491460797617,9.92286217469913,2,39,28.2842712474619,0
012050,LDD4B,LDD4B,02_LDD4B+03_LDD4B,FIT_CYCLE,-0.443193757363319,0.4,0.217758530327472,0.215349970037013,0.22016709061793,13.3523338916294,8,64,28.2842712474619,0
012050,LDD4B,LDD4B,05_LDD4B+06_LDD4B,FIT_CYCLE,-0.343193757363319,0.3,0.160632881234256,0.158139402757696,0.163126359710816,17.1596999950925,8,64,28.2842712474619,0
012050,LDD4B,LDD4B,08_LDD4B+09_LDD4B,FIT_CYCLE,-0.243193757363319,0.2,0.109617676218134,0.107024077381677,0.112211275054591,14.5363256645215,8,64,28.2842712474619,1
012050,LDD4B,LDD4B,14_LDD4B+15_LDD4B,FIT_CYCLE,-0.0431937573633194,0,0.014962215892521,0.0120013200860756,0.0179231116989664,23.0140097507397,8,64,28.2842712474619,0
012050,LDD4B,LDD4B,17_LDD4B+18_LDD4B,FIT_CYCLE,0.0568062426366806,-0.1,-0.0394909979561371,-0.0419821926534293,-0.0369998032588449,16.821687849053,8,64,28.2842712474619,0
012050,LDD4B,LDD4B,20_LDD4B+21_LDD4B,FIT_CYCLE,0.156806242636681,-0.2,-0.0896235559816977,-0.0922026326608205,-0.0870444793025749,17.4875556361585,8,64,28.2842712474619,0
012050,LDD4B,LDD4B,23_LDD4B+24_LDD4B,FIT_CYCLE,0.256806242636681,-0.3,-0.141312453267338,-0.144269794457167,-0.138355112077508,16.0058790164678,8,64,28.2842712474619,0
012050,LDD4B,LDD4B,26_LDD4B+27_LDD4B,FIT_CYCLE,0.356806242636681,-0.4,-0.192580057863573,-0.195365675267312,-0.189794440459834,18.201532152411,8,64,28.2842712474619,0
012050,LDD4B,LDD4B,11_LDD4B+12_LDD4B,FIT_CYCLE,-0.143193757363319,0.1,0.0585928540027233,0.0564698103181907,0.0607158976872559,19.8791789985804,8,64,28.2842712474619,0


==> figures/data/Figure8acd_model.csv <==
duration_ns,drive_0,drive_1,strain_1,weight_1,drive_2,strain_2,weight_2,drive_3,strain_3,weight_3,drive_4,strain_4,weight_4,drive_5,strain_5,weight_5
25,0.0010343596373335,0.00384359071349259,0.0270226318409717,0.0330323292995226,0.00960880535648399,0.0254497082970984,0.027438868714169,0.0240279930532358,0.0240279930532358,0.0240279930532358,0.0544962187886085,0.0227385182959228,0.0237590736458918,0.107276744593728,0.0216665402324494,0.0267271193237712
37.5,0.00201684178231663,0.0108319394304584,0.13022620480385,0.112564839798054,0.04136095951036,0.122063925550124,0.112363065877668,0.11455671657828,0.11455671657828,0.11455671657828,0.245851963782418,0.107587828245771,0.119013408396126,0.437298637743486,0.101642544399554,0.125492265769765
50,0.00407500874394705,0.0301486855958338,0.349886786443007,0.295618870799869,0.119222498132041,0.327878208325013,0.301030282118121,0.307728778249925,0.307728778249925,0.307728778249925,0.593158738912094,0.289027792033962,0.315632424516586,0.914743266336956,0.273065404044101,0.324653215109905
62.5,0.00784064091880438,0.0657914486980363,0.670545562732396,0.571143477253136,0.250476135407789,0.627714640074727,0.579736805747131,0.588694185459199,0.588694185459199,0.588694185459199,0.984600743529723,0.552508263703505,0.597999257336952,1.22543249740999,0.521638342438438,0.60763604837445
75,0.0134185125495662,0.119350922951087,1.02269836632886,0.880695477381406,0.429038257595703,0.95655427173708,0.888515802223685,0.896345475125223,0.896345475125223,0.896345475125223,1.23284030901418,0.84042274744221,0.904184253240925,1.06391005312663,0.792666363181175,0.912031901796951
87.5,0.0207547050854486,0.190497817757096,1.30670489483952,1.1423595827085,0.636117746711784,1.22266172508185,1.14335645298284,1.14542922804732,1.14542922804732,1.14542922804732,1.18732253234866,1.07318765014838,1.14857208300947,0.427193957317397,1.01120009595708,1.15277626571176
100,0.0298216358236043,0.277157249762615,1.43252106851476,1.28604355475753,0.844765466170554,1.34464749202353,1.27094440508754,1.26108107963564,1.26108107963564,1.26108107963564,0.832457479229099,1.18145391621059,1.25657687807329,0.507923843942539,1.11228096459263,1.25748938926084
112.5,0.0406433993777438,0.375689588125346,1.35516879866308,1.28386576935343,1.02604068928535,1.28332002999358,1.23821401591241,1.2077344275982,1.2077344275982,1.2077344275982,0.325647603007136,1.13250978624877,1.1935898830543,1.08871247364109,1.0653553468383,1.1963599095476
125,0.0532218048122663,0.480990416052647,1.09081326999096,1.16258334037566,1.15465573354171,1.05457211105265,1.06445887435054,0.999999999999999,0.999999999999999,0.999999999999999,0.332884224604673,0.939717087127361,0.975900577809142,1.18365800107188,0.882747271824845,0.995097235695216
137.5,0.0674337567275777,0.58672608508838,0.71128537819127,0.993965681282109,1.21328367994421,0.721891007549712,0.81578780774415,0.694939537134323,0.694939537134323,0.694939537134323,0.632223651209885,0.655078422408611,0.663521977474733,0.843682014255432,0.612755543335935,0.733124212001313
150,0.0829874548421408,0.685968861148877,0.331830022257836,0.857839882724977,1.19539007565378,0.377877724348568,0.58765580203035,0.374407365933596,0.374407365933596,0.374407365933596,0.687802889623358,0.353435624231838,0.347007012047022,0.358993539584007,0.325895124941094,0.534825498544467
162.5,0.0994804587973026,0.772163020471409,0.19280742189753,0.779306495966214,1.10603844735641,0.154310055030821,0.461919838062503,0.147735112646671,0.147735112646671,0.147735112646671,0.523810536828603,0.139005177518493,0.18079213145003,0.0796851889829564,0.130268782568557,0.495933796642506
175,0.116525944712882,0.840048596678094,0.317279447917876,0.710715235096242,0.96020597876496,0.195181140442554,0.41935508697176,0.171261897014995,0.171261897014995,0.171261897014995,0.266564416055626,0.172732233513491,0.255992169017238,0.115766231169635,0.184552022042241,0.533350493255626
187.5,0.133866981912703,0.88621881781141,0.351660477399313,0.599028445001979,0.779200454443276,0.232457508035651,0.369026885740805,0.220916426127779,0.220916426127779,0.220916426127779,0.097204203300085,0.232205301549819,0.310973877877266,0.0432963926631202,0.249552774826562,0.52903960018738
200,0.151408312389498,0.909215029136038,0.276465516977368,0.4338861834447,0.586401545406447,0.187837032209018,0.270583977617644,0.195844401235974,0.195844401235974,0.195844401235974,0.142028152030932,0.218712891458279,0.289266731306043,0.10112449719604,0.241251482270688,0.457357984491799
212.5,0.169143978117674,0.909217370429725,0.165979301786806,0.241154462323006,0.403218327618963,0.118445022592833,0.139578627257923,0.130331976027884,0.130331976027884,0.130331976027884,0.136754132225651,0.156256445592103,0.225095906365882,0.132494991912874,0.180204448198545,0.347170595599973
225,0.187021060159123,0.887510878225938,0.152736553358942,0.0603584139534914,0.245858032296639,0.127712847842057,0.0325372175747962,0.098054479896039,0.098054479896039,0.098054479896039,0.0697138470974041,0.0941237653624111,0.171205051431026,0.102699966946116,0.105480396313503,0.245251169927816
237.5,0.204825088956518,0.846029813183416,0.202974420451509,0.0758971489433594,0.123730027348302,0.176017116596214,0.101480507670461,0.128689359526995,0.128689359526995,0.128689359526995,0.0236317319263567,0.091256750485712,0.156679132857479,0.101722168014798,0.0718752231024197,0.185095898629777
250,0.22216624889905,0.787223683625157,0.198894857040231,0.14985475131595,0.0424179519358226,0.185272381700598,0.150717129842143,0.151633288103406,0.151633288103406,0.151633288103406,0.0557250504515223,0.116522470985716,0.152602257491679,0.245932873483919,0.0914861938211282,0.153623038699838
262.5,0.238580140689669,0.714194457082793,0.131576242502944,0.16638152943845,0.0360431258032088,0.146145063539383,0.154042210063979,0.141763805787533,0.141763805787533,0.141763805787533,0.0610443826090285,0.122460055180244,0.129563636056527,0.504152754979534,0.104699994173781,0.117466080005522
275,0.253679150783732,0.630813526424496,0.0964341890192681,0.146704800544758,0.064833054520566,0.0785330633784448,0.126023763403376,0.106568598696937,0.106568598696937,0.106568598696937,0.0592725509343232,0.106125037628184,0.0891455571552118,0.778335781495039,0.0971110101236067,0.0751809905441758
287.5,0.267261682721047,0.541580690463065,0.187567993864181,0.121408280704893,0.0856561607321603,0.0275981407330185,0.0894061578932118,0.0634029845910631,0.0634029845910631,0.0634029845910631,0.110262215801405,0.0791259890467306,0.0530980487513805,0.962286961114163,0.0769215794196096,0.0662710649354159
300,0.279321361056091,0.45120943105566,0.267297949806998,0.111970506319351,0.101623519153209,0.0548329768148522,0.0647225933252693,0.0287045904831533,0.0287045904831533,0.0287045904831533,0.229260282568412,0.0547678286931776,0.0494187471470482,0.997265309592114,0.0563860278374776,0.0950988498935882
312.5,0.289961148025149,0.364070035197156,0.28212302498301,0.111520037898748,0.114875101481958,0.0684636278258937,0.0552817640081091,0.0123680806616658,0.0123680806616658,0.0123680806616658,0.391156989851995,0.0413982929186063,0.0610524922927295,0.893647110772994,0.0445983851104469,0.117385627823636
325,0.299266915428453,0.283666702122574,0.2302904568352,0.106557151102441,0.124468812220416,0.0612081276906343,0.0506703187343922,0.0123583582647041,0.0123583582647041,0.0123583582647041,0.558304187000618,0.0384938095395105,0.0641106068145516,0.704469774258141,0.0425752688384748,0.12016573497482
337.5,0.307211928750909,0.212354111197771,0.160640538508151,0.099049676875974,0.128141807271725,0.0618023612661924,0.0505675389047766,0.0166954117323026,0.0166954117323026,0.0166954117323026,0.689064585271007,0.0391630821751597,0.05455108463917,0.48236300979286,0.0436437812147967,0.103190736881188
350,0.313644012738853,0.151481451518802,0.18930478812851,0.101695120501013,0.12430818309728,0.0749503097674764,0.0640858081475592,0.0326530461468266,0.0326530461468266,0.0326530461468266,0.753706212377386,0.040903992419829,0.0349226199466573,0.256595489890734,0.041045448970563,0.067580283291367
362.5,0.318358486153058,0.102043479805623,0.295728663630457,0.1273333014141,0.113421476030791,0.0746396773998462,0.100621454204534,0.0752161103891511,0.0752161103891511,0.0752161103891511,0.744607517884379,0.0575178821653494,0.0530295040192518,0.043345355621333,0.0383137194587448,0.0398581503534686
375,0.321208129376489,0.065927048609182,0.388394801896117,0.181586474001981,0.0982240033380973,0.0613855500909974,0.163366377117133,0.145168622045962,0.145168622045962,0.145168622045962,0.675084043798354,0.100719907303101,0.127002812974793,0.150545891984643,0.0575203740127007,0.108884940201746
387.5,0.322180604837705,0.047356571472462,0.437268118820905,0.260363855729389,0.0828606032384369,0.0930329905162423,0.24591535611334,0.233779420207918,0.233779420207918,0.233779420207918,0.568715565298716,0.16198261978348,0.2243316789744,0.277855496453332,0.101087041406731,0.217922043420391
400,0.321398334870888,0.04741505338217,0.441220877760091,0.350741674628869,0.0713630343435157,0.174431372667706,0.334483064037549,0.326743180914855,0.326743180914855,0.326743180914855,0.446582825469576,0.228170734477704,0.328125404016047,0.311785683303804,0.153530921181599,0.338518010727583
412.5,0.319047436157285,0.0559807461867577,0.41347853651508,0.434674217223937,0.0659795328809181,0.263805377664239,0.412531590948074,0.408236906441262,0.408236906441262,0.408236906441262,0.320124180014709,0.286839562536913,0.422334997213103,0.246355293492417,0.202490081225162,0.453112290498645
425,0.315285242136383,0.0649319402911502,0.372016436262269,0.494403276334956,0.0659050384846028,0.336289910707484,0.465779570212907,0.465354171483722,0.465354171483722,0.465354171483722,0.192739385033382,0.328579220631991,0.493200051013263,0.118838971207716,0.239214129349268,0.545000884617884
437.5,0.310183507120379,0.0720982865413358,0.33112900817037,0.517714733807151,0.067815735819519,0.377299059933765,0.486273470995916,0.491434256766529,0.491434256766529,0.491434256766529,0.069345958938684,0.349184335733085,0.532133222030702,0.0353705391503746,0.259724774463647,0.601195725525165
450,0.303735361973057,0.0773402443024329,0.297390188281761,0.501269574172228,0.0680167382805636,0.38197996506167,0.474246258027948,0.487174938478497,0.487174938478497,0.487174938478497,0.0633126965590827,0.350232336183981,0.537178655825841,0.102682590459032,0.265349181062498,0.6152836549377
462.5,0.295911416947425,0.0808370943905539,0.272003677460255,0.451005139282832,0.064431353865863,0.354263729773599,0.437093903981556,0.459147976908263,0.459147976908263,0.459147976908263,0.152966370883413,0.337485069658103,0.512545595106293,0.135315396583385,0.261251194487539,0.588820386866466
475,0.286723506995718,0.0827362878628703,0.255238997475195,0.380096134157859,0.0586066759644323,0.303699026854584,0.386012868908584,0.416464235730783,0.416464235730783,0.416464235730783,0.203253685619184,0.317797390144387,0.466671881776824,0.166191499510834,0.253441592697438,0.531061664741414
487.5,0.276258067255293,0.0831867904816286,0.247426262502687,0.306144557114922,0.0582721734112153,0.241253822604818,0.331879611089355,0.367191593290189,0.367191593290189,0.367191593290189,0.20042980791937,0.296074437037858,0.409611107795664,0.20153789687925,0.245820610257628,0.457163927488414
500,0.264666936007467,0.0823735741826279,0.247435621792467,0.248185194979392,0.0730424196942211,0.175784361061609,0.281985106129978,0.316014523406097,0.316014523406097,0.316014523406097,0.148775054202154,0.273619729980527,0.350206550167616,0.20959080918474,0.238670259975442,0.384517810262797


==> figures/data/Figure8b_peak_timing.csv <==
Omega_pk_MHz,drive_period_ns,sampled_peak_ns,A_over_A0,source_row
6,166.666666666667,62.5,1.22543249740999,4
5,200,75,1.23284030901418,5
4,250,100,1.26108107963564,7
3,333.333333333333,137.5,1.21328367994421,10
2,500,212.5,0.909217370429725,16
1,1000,387.5,0.322180604837705,30


==> figures/data/Figure9a_high_drive.csv <==
group,entry,nominal_power_W,relative_power,endcap_ns,N_reps,common_frequency_MHz,amplitude_pct,se_pct,counter_amplitude_pct,r_squared,floating_frequency_MHz,floating_amplitude_pct,low_frequency_amplitude_pct,high_frequency_amplitude_pct,f_R_MHz,noise_floor_pct,corrected_amplitude_pct,lower_error_pct,upper_error_pct
26,82,20,1,81.25,4,0.460642656235079,0.189849729374114,0.037630950801369,0.0458277364288704,0.308919170141441,0.458586731255509,0.190154130265852,0.183653834104039,0.174633087284625,2.8409544000515,0.0532182009882907,0.182238148659917,0.0396254576617169,0.038929848429784
27,79,20,1,87.5,4,0.460642656235079,0.440080429281372,0.0358620919171411,0.0326326661082985,0.703567955065081,0.457284839807355,0.441005822281936,0.426561125726579,0.409486135983684,2.8409544000515,0.0507166567642916,0.437148264280129,0.036124218881158,0.0360843468229627
28,76,20,1,93.75,4,0.460642656235079,0.688982266679845,0.0409593041434264,0.052278159095654,0.821672360336541,0.45284215030109,0.693557057089537,0.68260461957869,0.641652008673247,2.8409544000515,0.0579252034249981,0.686542959040051,0.0411140855128058,0.0410966273103048
16,73,20,1,100,4,0.460642656235079,0.927942226393754,0.0463372256873279,0.0583316070327432,0.864691386338209,0.452588151118483,0.934932618506762,0.91815449102107,0.851785885568012,2.8409544000515,0.0655307330097621,0.925625463433132,0.0464593242411241,0.0464476684754795
1,70,20,1,106.25,4,0.460642656235079,1.06342406826554,0.040588809164456,0.0490654354476794,0.917012962486501,0.455985616773402,1.06669849424854,1.0377852508085,0.990633110610025,2.8409544000515,0.057401244400947,1.0618737430164,0.040650425420484,0.040645885231772
2,67,20,1,112.5,4,0.460642656235079,1.05126538949392,0.0440846533331821,0.0112986276205053,0.899865384856072,0.460018543621902,1.05145241146739,1.0112718439337,0.998806365722972,2.8409544000515,0.0623451146363024,1.04941507794999,0.0441657944514806,0.0441592464570503
3,64,20,1,118.75,4,0.460642656235079,0.863942523476792,0.0434330693417941,0.0326814067180707,0.864278503661136,0.45597425865613,0.866526698991524,0.843714243911033,0.80643020639458,2.8409544000515,0.0614236357186563,0.861756242127986,0.0435491159673706,0.0435379660816883
4,61,20,1,125,4,0.460642656235079,0.562363068556125,0.0355512838863245,0.0835239867164331,0.800394772156453,0.454194697955379,0.565160241959425,0.550907789257013,0.519079439468013,2.8409544000515,0.0502771078318162,0.560111090145454,0.0357039306834114,0.0356856749386993
5,58,20,1,131.25,4,0.460642656235079,0.350948061970746,0.0402953435292532,0.0206239733820463,0.545442528474078,0.459276440060918,0.351057077139036,0.337794511715407,0.333332349150614,2.8409544000515,0.0569862213195528,0.346290503451569,0.0409092956885372,0.0407805144856506
6,55,20,1,137.5,4,0.460642656235079,0.175773748634079,0.0311222956162032,0.0379037655350748,0.34633690839368,0.481129797228519,0.178604308265302,0.158176020998536,0.17776375020425,2.8409544000515,0.0440135725526194,0.170174075992883,0.0323813029917641,0.0319862033835807
7,52,20,1,143.75,4,0.460642656235079,0.051050698073355,0.0345009364776485,0.0213091877738329,0.0884071345649682,0.540077776395754,0.0956078739659665,0.0372453218940793,0.0721398312911643,2.8409544000515,0.0487916922812631,0.0150181403012285,0.0150181403012285,0.0552559867917421
9,49,20,1,150,4,0.460642656235079,0.0574525821847701,0.0342272594120855,0.0548168415545661,0.0844356298609522,0.548331368845709,0.038931893291967,0.0630441717412504,0.0518456654668698,2.8409544000515,0.0484046544634335,0.0309481603003049,0.0309481603003049,0.0469118601305949
8,46,20,1,156.25,4,0.460642656235079,0.0343289074878299,0.0376653161861409,0.0341261841361907,0.0279092742240186,0.592963170178346,0.039485929078087,0.0375580837607934,0.0267793250952316,2.8409544000515,0.0532668009815113,0,0,0.0484336262901489
10,43,20,1,162.5,4,0.460642656235079,0.0259197348308695,0.0338122073586184,0.0364969516860179,0.0282128783576084,0.347338550703719,0.0788927193551127,0.0454946362103242,0.0161828427505481,2.8409544000515,0.0478176822203294,0,0,0.0357962873047459
11,40,20,1,168.75,4,0.460642656235079,0.0895778006992885,0.0338535913099451,0.0666071157943756,0.161166478481446,0.480294004212314,0.0976004259102502,0.0777091862333568,0.0989530321231403,2.8409544000515,0.0478762079655603,0.0757103103213814,0.0471961695679621,0.0380577750284895
12,37,20,1,175,4,0.460642656235079,0.119745322095659,0.0329383550812708,0.107355593236892,0.271327786854584,0.449156945207103,0.116014738758341,0.108289379790747,0.118858376527579,2.8409544000515,0.0465818684781939,0.110313515458775,0.0370634024805867,0.0350908682624498
13,34,20,1,181.25,4,0.460642656235079,0.141916088662584,0.0338961201524489,0.0502784557323022,0.278573649031576,0.473671184385962,0.145106804562214,0.129743364348697,0.145647612007622,2.8409544000515,0.0479363528314211,0.1335750062643,0.0367740781997819,0.0355759288369937
14,31,20,1,187.5,4,0.460642656235079,0.142530226121338,0.0383730702228627,0.0098596103224665,0.181171921580717,0.464469637378944,0.142490432757751,0.136365351467729,0.13803757321104,2.8409544000515,0.0542677163390675,0.131794841786552,0.0428919279524047,0.0407769334014556
15,28,20,1,193.75,4,0.460642656235079,0.209804745610326,0.0354504338442156,0.0421869424804317,0.385041130781891,0.487385708530217,0.223933289299741,0.178356199252876,0.22372588839429,2.8409544000515,0.0501344843344998,0.203726691332107,0.036735794837873,0.0363496226386665
25,25,20,1,200,4,0.460642656235079,0.304545836682385,0.0375714135447818,0.0307845495094786,0.516244035215271,0.469135957801051,0.305467357684223,0.283114383871292,0.298960812491726,2.8409544000515,0.0531340025925586,0.299874881257281,0.0382413199962103,0.0380910795605096
17,22,20,1,206.25,4,0.460642656235079,0.176602305463531,0.0384966924121491,0.0440442435283384,0.273338349123046,0.508879409546925,0.205925853943002,0.138512636556367,0.200097962418941,2.8409544000515,0.0544425445157666,0.168001141786844,0.0410792378342679,0.0400940004769071
18,19,20,1,212.5,4,0.460642656235079,0.259390322013796,0.0354766519857497,0.0177364571261296,0.472975135703893,0.482078446537796,0.269054800752755,0.22664609599266,0.268949612564811,2.8409544000515,0.0501715623858377,0.254491951704145,0.0362715448829844,0.0360753325578876
19,16,20,1,218.75,4,0.460642656235079,0.302029575401698,0.045042155340705,0.0475477816264354,0.429052195926573,0.48125930026713,0.313834734731742,0.260338137732283,0.313668736119321,2.8409544000515,0.0636992269613407,0.29523596139674,0.0462682073518985,0.0459402317426032
20,13,20,1,225,4,0.460642656235079,0.250162919403975,0.0377442917187694,0.0349002320231661,0.42891070562198,0.467389014453435,0.249329843613717,0.23588909592489,0.23797917528329,2.8409544000515,0.0533784892508501,0.244401765807894,0.038799211657993,0.0385139444341735
21,10,20,1,231.25,4,0.460642656235079,0.203028632377423,0.0361009050598438,0.0432788892021819,0.370311806694403,0.490590556646702,0.217663281541366,0.167917159596669,0.21724763625511,2.8409544000515,0.0510543895495747,0.196504643387293,0.037575994443396,0.0371112485864373
22,7,20,1,237.5,4,0.460642656235079,0.151603693551615,0.034515641346289,0.0798447312290967,0.356028817564603,0.475171298895403,0.159863755159349,0.126023348531268,0.161873524738343,2.8409544000515,0.0488124881059274,0.143530557385529,0.0371023986391436,0.0360738630159376
23,4,20,1,243.75,4,0.460642656235079,0.10677979532938,0.0347281685885242,0.0103755135428122,0.194050041104,0.44750063409862,0.108335562320459,0.106497077063985,0.0952174403218877,2.8409544000515,0.0491130470142702,0.0948147314691044,0.0420952329037947,0.0378970331381262
24,1,20,1,250,4,0.460642656235079,0.113042215204786,0.0349782409209578,0.0152132802102482,0.144496578108423,0.455805065285958,0.113359278015301,0.109206098963745,0.104520128113235,2.8409544000515,0.049466702698372,0.101644418157398,0.0412537781116339,0.0378657992312364


==> figures/data/Figure9a_high_drive_extension.csv <==
group,entry,nominal_power_W,refocus_scale,endcap_ns,temperature_C,saved_fit_MHz,pooled_frequency_MHz,amplitude_pct,se_pct,noise_floor_pct,corrected_amplitude_pct,lower_error_pct,upper_error_pct,r_squared,floating_frequency_MHz,floating_corrected_pct,old_frequency_corrected_pct,f_R_MHz
1,58,20,2,256.25,22.5734906386972,-0.299322329065148,0.533226977827319,0.0582413824061104,0.0345041347616008,0.0487962153378048,0.0317960373833183,0.0317960373833183,0.0470751254292889,0.199255454636085,0.492846183376176,0,0,2.8409544000515
3,55,20,2,262.5,22.5208620038655,-1.41305351371787,0.533226977827319,0.0880901329165821,0.0439263589274009,0.0621212525407989,0.0624565569017649,0.0624565569017649,0.0540307990711248,0.0925751945372626,0.512786931907125,0.0708271863922577,0.0733049579010516,2.8409544000515
5,52,20,2,268.75,22.4528616246997,0.496036627862977,0.533226977827319,0.207247349675199,0.041778713693949,0.0590840235244853,0.198646777249349,0.0440862788752378,0.0432686178814555,0.36546374530247,0.485202975488828,0.240210730189389,0.228237233166222,2.8409544000515
7,49,20,2,275,22.3995129601919,0.523007171840698,0.533226977827319,0.334675112330891,0.0357993821398136,0.0506279717467016,0.330823577289331,0.0362671131367595,0.036175277654577,0.610721466532926,0.523361101243644,0.33362306402057,0.238332139888364,2.8409544000515
9,46,20,2,281.25,22.3346888533132,0.517548040747376,0.533226977827319,0.31881295248426,0.0377521072220196,0.0533895420415434,0.314310762577939,0.0383673706655406,0.0382345516781681,0.575409115786319,0.535032276213944,0.313944671804919,0.206821794508393,2.8409544000515
11,43,20,2,287.5,22.2702986950476,0.531345061294669,0.533226977827319,0.326763708315562,0.0387211049482698,0.0547599117679152,0.32214262855963,0.0393531425143082,0.039216612071723,0.570708730405341,0.526941542843497,0.323011031205384,0.205076107062977,2.8409544000515
13,40,20,2,293.75,22.2081648125763,0.531222765287052,0.533226977827319,0.382514335977083,0.0360971081394628,0.0510490198932765,0.379092620339574,0.0364574013228516,0.0363944898254414,0.679738118344287,0.544086178170757,0.382057306544341,0.202258815129436,2.8409544000515
19,37,20,2,300,22.1326431751877,0.5437942561233,0.533226977827319,0.290409070115269,0.0364246478848416,0.0515122310434074,0.285803985378346,0.0370981816892189,0.0369447857652579,0.561863137374564,0.545217981591405,0.288640552605973,0.129205952794447,2.8409544000515
15,34,20,2,306.25,22.0609072344377,0.564354127530719,0.533226977827319,0.378443911305023,0.0442885721811945,0.0626334994367851,0.373224917110509,0.0449920189828792,0.0448418207947295,0.540656550886207,0.559131605501967,0.397652307539754,0.117695848452179,2.8409544000515
17,31,20,2,312.5,21.9829457558644,0.595085590015567,0.533226977827319,0.207900514534624,0.0461869696466562,0.0653182388792157,0.197373127891005,0.0494380128237891,0.0481751917678555,0.270285057798807,0.57302410704251,0.219526154833871,0,2.8409544000515


==> figures/data/Figure9a_low_drive.csv <==
group,entry,nominal_power_W,relative_power,endcap_ns,N_reps,common_frequency_MHz,amplitude_pct,se_pct,counter_amplitude_pct,r_squared,floating_frequency_MHz,floating_amplitude_pct,low_frequency_amplitude_pct,high_frequency_amplitude_pct,f_R_MHz,noise_floor_pct,corrected_amplitude_pct,lower_error_pct,upper_error_pct
79,84,2.5,0.125,81.25,8,0.460642656235079,0.0646168928624274,0.0223081701550727,0.033142357914801,0.142384331647037,0.448218281552663,0.0674009105993978,0.0681498500321084,0.0541197872048425,1.11154326069689,0.0315485167850305,0.0563917895784401,0.0282010268042177,0.024606097241285
81,81,2.5,0.125,87.5,8,0.460642656235079,0.0604964055524867,0.0264584333228675,0.0352690232547516,0.114559435893972,0.413129596301944,0.0744445993946933,0.0697797620193695,0.04798462837118,1.11154326069689,0.0374178752443434,0.0475364880588554,0.0475364880588554,0.0309558467009004
83,78,2.5,0.125,93.75,8,0.460642656235079,0.0875493633643156,0.0279306947645227,0.0145077772467993,0.172438596417514,0.406917729994428,0.0949891105960633,0.0921715086986914,0.0835699046898365,1.11154326069689,0.0394999673424913,0.0781322187413048,0.0334764439125768,0.0303822798539613
59,75,2.5,0.125,100,8,0.460642656235079,0.167881251929696,0.029194220485809,0.00289692774542039,0.349475382843675,0.429148784893832,0.185520996027321,0.184575607391788,0.13622475834872,1.11154326069689,0.0412868625539416,0.162725258426386,0.0303262868625188,0.0299769387802015
29,72,2.5,0.125,106.25,8,0.460642656235079,0.163318763283528,0.0247470512233595,0.0372664412862412,0.416715981328359,0.432527803565124,0.171287684940688,0.17140155311961,0.141795723392275,1.11154326069689,0.0349976154688167,0.159524873771954,0.0254454708243609,0.0252558543834351
31,69,2.5,0.125,112.5,8,0.460642656235079,0.179660636879253,0.0252403622037422,0.0256536784984689,0.460381224841813,0.448797823318094,0.182714449376275,0.181486176956346,0.162003312013314,1.11154326069689,0.0356952625477415,0.176078938761871,0.025840896101205,0.025688917094451
33,66,2.5,0.125,118.75,8,0.460642656235079,0.221695392818889,0.0291268429611342,0.0309871277422219,0.486528523688499,0.455030808684593,0.222021341061026,0.215430871491474,0.208692226610079,1.11154326069689,0.0411915763447472,0.217835032158182,0.0297236278453299,0.0295817174767694
35,63,2.5,0.125,125,8,0.460642656235079,0.262099652574184,0.0248838525087823,0.0515255501475928,0.652517979417374,0.453579957966527,0.263769003381904,0.259187405230772,0.241360632272062,1.11154326069689,0.0351910817020118,0.259726424624354,0.0251354538490258,0.0250912713819638
37,60,2.5,0.125,131.25,8,0.460642656235079,0.236286910235294,0.0278660413953798,0.0230286229907298,0.536008780990022,0.453867993882443,0.237631386847965,0.234644291408598,0.220954062557955,1.11154326069689,0.0394085336709962,0.232977405390402,0.0283161583457146,0.0282193582363682
39,57,2.5,0.125,137.5,8,0.460642656235079,0.247142606408478,0.0279441710804358,0.042078761558216,0.562546059828923,0.475839865129448,0.250854519207811,0.227587243370216,0.249773367434776,1.11154326069689,0.0395190257312263,0.243962526851216,0.0283559391607738,0.0282707954193862
41,54,2.5,0.125,143.75,8,0.460642656235079,0.238822926048158,0.0276648144986475,0.0326573374531573,0.562040400457313,0.453226249460782,0.240551024066169,0.23650481860059,0.220772585116644,1.11154326069689,0.0391239558645232,0.235596489964759,0.0280945281651983,0.0280036464905402
45,51,2.5,0.125,150,8,0.460642656235079,0.240524486418366,0.0262834629887027,0.0527696570910629,0.585069257906791,0.457708250051377,0.240999424110886,0.234162313788987,0.226387831238521,1.11154326069689,0.0371704298247546,0.237634988403353,0.0266431040408673,0.0265710694633203
43,48,2.5,0.125,156.25,8,0.460642656235079,0.169360076954698,0.026246804754236,0.0336138910177345,0.418434607234101,0.439022035990922,0.174269931321685,0.174239421165647,0.156109065716477,1.11154326069689,0.0371185872523992,0.165242386046944,0.0270265433938329,0.0268103740276744
47,45,2.5,0.125,162.5,8,0.460642656235079,0.144421808912478,0.024865460100754,0.0242359778153212,0.370176828358022,0.459752956564776,0.144395227824075,0.136970345255652,0.138062693734046,1.11154326069689,0.0351650709091334,0.140075253622858,0.0258074176883909,0.0255194239423164
49,42,2.5,0.125,168.75,8,0.460642656235079,0.147950227423435,0.0269371907220377,0.0118622517257595,0.327331373349535,0.468078607929343,0.14831985144919,0.139231231371019,0.145312359579637,1.11154326069689,0.0380949404513365,0.14296169174522,0.0281012087073062,0.0277262824579986
51,39,2.5,0.125,175,8,0.460642656235079,0.107737329621848,0.0268241649645714,0.0831714767989795,0.293599647580987,0.462320633932777,0.107750780758848,0.104644899811423,0.106575863133296,1.11154326069689,0.0379350978922301,0.100837793222351,0.0293684392112614,0.0282657472916019
53,36,2.5,0.125,181.25,8,0.460642656235079,0.103241267096564,0.0274499362094703,0.0297881114116005,0.201819476068301,0.490888442806623,0.105247127177938,0.0982558786956216,0.105217387521136,1.11154326069689,0.0388200720737092,0.0956648380330839,0.0305700775540023,0.0291277604083754
55,33,2.5,0.125,187.5,8,0.460642656235079,0.173044460904568,0.0285543704561105,0.00552378519317074,0.373778129668211,0.493568257918351,0.185656723706828,0.148172561222862,0.184803188658936,1.11154326069689,0.0403819779640571,0.168266696958914,0.0295342851240661,0.0292463017568712
57,30,2.5,0.125,193.75,8,0.460642656235079,0.154036582692316,0.0274106826156451,0.0032089850303262,0.348358111148092,0.453227200198511,0.154993695166928,0.152398172318635,0.142978331827326,1.11154326069689,0.0387645591089497,0.149079099020001,0.0285327281608348,0.0281789587512217
77,27,2.5,0.125,200,8,0.460642656235079,0.209418304857827,0.0278518556168842,0.0359212814318874,0.480092531379459,0.468990000701159,0.210139133560568,0.191236401819094,0.20389239053311,1.11154326069689,0.0393884719506548,0.205680759155829,0.0284382028456803,0.0282971828153909
61,24,2.5,0.125,206.25,8,0.460642656235079,0.252905408377022,0.0249920299935223,0.0225301704527773,0.616261247677828,0.470352088142427,0.253984899305685,0.233287096258185,0.248854014450333,1.11154326069689,0.0353440677680744,0.250423526171073,0.0252673472201365,0.0252171513903426
63,21,2.5,0.125,212.5,8,0.460642656235079,0.193055000725813,0.0307226272527096,0.0594515545895157,0.419249323728677,0.480755183494201,0.203620301312533,0.16340800796013,0.204130784660872,1.11154326069689,0.0434483561325152,0.188102295718648,0.0316924500349662,0.0314168768678851
65,18,2.5,0.125,218.75,8,0.460642656235079,0.159961857679509,0.0274004323818987,0.0537721841215196,0.390857190876254,0.473311206273306,0.162999687870669,0.143006900051517,0.162052143397012,1.11154326069689,0.038750063089368,0.155197385683038,0.0284260794363007,0.0281139897076487
67,15,2.5,0.125,225,8,0.460642656235079,0.23855456823501,0.0251569845905229,0.00244854631917359,0.585935372234183,0.477023921192356,0.24270563999004,0.213582445434279,0.241155388519098,1.11154326069689,0.0355773487963285,0.23588669796836,0.0254757168910167,0.0254139628541455
69,12,2.5,0.125,231.25,8,0.460642656235079,0.265401057833023,0.0324461499861233,0.0188568550063795,0.534573633561167,0.497337189774128,0.292688692445124,0.223351576403251,0.289170825264529,1.11154326069689,0.0458857853571671,0.261404315574636,0.0330132391462568,0.03288712824903
71,9,2.5,0.125,237.5,8,0.460642656235079,0.192610734283844,0.0255501785936573,0.0399312459304267,0.487778925813222,0.484684777496133,0.201320282809769,0.164869878401547,0.201310855409979,1.11154326069689,0.0361334090882048,0.189191098387387,0.0260849795102021,0.0259566663121541
73,6,2.5,0.125,243.75,8,0.460642656235079,0.250166967211787,0.0317699161936624,0.0110307561236599,0.504695373591531,0.485353130349141,0.260224819400609,0.220027955702458,0.26022465443392,1.11154326069689,0.044929446356534,0.246099281457786,0.0323737173726524,0.0322346027073893
75,3,2.5,0.125,250,8,0.460642656235079,0.237544322169444,0.0315264210709425,0.0772992427973554,0.493268332257992,0.491035926388779,0.252497017252529,0.203707729188596,0.251863980385229,1.11154326069689,0.0445850922516118,0.233322683303308,0.0321870446861124,0.0320284697314002


==> figures/data/Figure9a_low_drive_extension.csv <==
group,entry,nominal_power_W,refocus_scale,endcap_ns,temperature_C,saved_fit_MHz,pooled_frequency_MHz,amplitude_pct,se_pct,noise_floor_pct,corrected_amplitude_pct,lower_error_pct,upper_error_pct,r_squared,floating_frequency_MHz,floating_corrected_pct,old_frequency_corrected_pct,f_R_MHz
21,60,2.5,2,256.25,22.6108116416151,0.489691855123559,0.533226977827319,0.237098270335498,0.0382007879225963,0.054024072373474,0.23086140734274,0.0394414289852651,0.03908483004904,0.382326538710281,0.489567528239309,0.283435375540594,0.260099955735368,1.11154326069689
25,57,2.5,2,262.5,22.5567736752703,0.504818115502234,0.533226977827319,0.246604371659726,0.027599134903876,0.039031070890826,0.243495978666596,0.0279968621217687,0.0279154037713747,0.569100484579933,0.505171653348058,0.262355836154835,0.216730413869992,1.11154326069689
29,54,2.5,2,268.75,22.5013925944321,0.51566703584947,0.533226977827319,0.206216558312938,0.0270985983714199,0.0383232053381635,0.202624284958744,0.0276540717616966,0.0275219604402531,0.490339378834332,0.519273217213327,0.205862853087302,0.151554804252428,1.11154326069689
33,51,2.5,2,275,22.433840159031,0.531673179498325,0.533226977827319,0.218700445738821,0.0256545304317628,0.0362809848729123,0.215670060747918,0.0260641126518957,0.025976467296617,0.541074899298181,0.528393718741179,0.216120479213362,0.144676178506271,1.11154326069689
37,48,2.5,2,281.25,22.3816182503303,0.522132528461198,0.533226977827319,0.156739595403464,0.0290572017202973,0.0410930887574552,0.151256929836664,0.0303679240791714,0.029938566458967,0.350256978655269,0.550827957399993,0.155979912740252,0.0967230922225271,1.11154326069689
41,45,2.5,2,287.5,22.319025113628,0.542794974177384,0.533226977827319,0.210498155988962,0.0287304930127795,0.0406310528723383,0.20653956332199,0.0293712793479445,0.0292134091845796,0.49004759498687,0.541191778065497,0.20835861881717,0.11615999113323,1.11154326069689
45,42,2.5,2,293.75,22.2507674636186,0.536429888369382,0.533226977827319,0.18537012774186,0.0282935508807238,0.0400131233832128,0.181000094519736,0.0291053910059785,0.028883486352267,0.409770463036305,0.543865127882516,0.182113888454274,0.0982001290709683,1.11154326069689
57,39,2.5,2,300,22.1841518164432,0.601102024794639,0.533226977827319,0.159299287537971,0.0355780236635493,0.0503149235874223,0.151144538354838,0.0381164020388029,0.0371254138030307,0.250318969011196,0.556038090115792,0.159591777569002,0.0645784484442677,1.11154326069689
49,36,2.5,2,306.25,22.1112303767099,0.534642682985242,0.533226977827319,0.197900837921638,0.0261415436242266,0.0369697255347491,0.19441702868826,0.026683625421558,0.0265540737722835,0.502202117700553,0.537786924552673,0.194765516163338,0.110940285842717,1.11154326069689
53,33,2.5,2,312.5,22.0364865911728,0.545106042333033,0.533226977827319,0.2015803084851,0.0299714052894597,0.0423859678437347,0.197073718437791,0.0307816699629457,0.0305655266011198,0.465962934967755,0.548614059977011,0.199999205956206,0.105193846317026,1.11154326069689


==> figures/data/Figure9a_middle_drive.csv <==
group,entry,nominal_power_W,relative_power,endcap_ns,N_reps,common_frequency_MHz,amplitude_pct,se_pct,counter_amplitude_pct,r_squared,floating_frequency_MHz,floating_amplitude_pct,low_frequency_amplitude_pct,high_frequency_amplitude_pct,f_R_MHz,noise_floor_pct,corrected_amplitude_pct,lower_error_pct,upper_error_pct
80,83,5,0.25,81.25,8,0.460642656235079,0.106932272649121,0.025089153657035,0.0511157861367571,0.289545506983766,0.458258557589588,0.107224898845888,0.104771714458925,0.10003586194787,1.66736869658193,0.0354814213702414,0.100874078292956,0.0271220283966975,0.026290090172297
82,80,5,0.25,87.5,8,0.460642656235079,0.155430687087599,0.0308965036584304,0.0321232270682789,0.294913409488769,0.422471568130775,0.173548410363246,0.171850829435962,0.124661416203511,1.66736869658193,0.0436942545036622,0.149162698460078,0.0325454828967707,0.0319688397509034
84,77,5,0.25,93.75,8,0.460642656235079,0.224039821357263,0.0299293546895256,0.00204023454612719,0.470044632406755,0.444690243502848,0.229088008645895,0.227539045471815,0.197606207355042,1.66736869658193,0.0423264993150019,0.220005247686348,0.0305657039640728,0.0304120237579789
60,74,5,0.25,100,8,0.460642656235079,0.259279942793039,0.0256959436044333,0.0163010915050392,0.623810042312313,0.448664203385709,0.262571556277906,0.25979156464561,0.237728370383593,1.66736869658193,0.0363395519433637,0.256720715368505,0.025980771619058,0.0259287013876249
30,71,5,0.25,106.25,8,0.460642656235079,0.247429970544642,0.0265774965634259,0.0336236722594068,0.601132650594872,0.452797955820766,0.249363731640457,0.245609732371347,0.227586728095135,1.66736869658193,0.0375862560939213,0.244558507675699,0.0269278834141622,0.0268588193021885
32,68,5,0.25,112.5,8,0.460642656235079,0.239877865469278,0.0245720435140845,0.0366188365481045,0.613003724542817,0.45275141212485,0.241400392960765,0.23643664961471,0.220386143221168,1.66736869658193,0.0347501171928401,0.237347466169708,0.0248644637368424,0.0248093260680525
34,65,5,0.25,118.75,8,0.460642656235079,0.232853652635043,0.0287298795495171,0.0323103963313786,0.51017304874064,0.441864183308106,0.241443612452128,0.241105569218111,0.204455148746657,1.66736869658193,0.0406301853042725,0.229281511656788,0.0292422585567732,0.0291273356226566
36,62,5,0.25,125,8,0.460642656235079,0.16413236532501,0.0235926533122853,0.0310395068306382,0.457721323460918,0.448559434993594,0.167240008879041,0.165852521221448,0.146117676176423,1.66736869658193,0.0333650502866005,0.160705341437536,0.0241836066405005,0.0240308381314519
38,59,5,0.25,131.25,8,0.460642656235079,0.208226843146232,0.0271858258668407,0.034802524428648,0.484647645764024,0.452073452112094,0.210210243894397,0.206880113997129,0.19026589580175,1.66736869658193,0.0384465636451994,0.204646719862599,0.0277351270219023,0.0276052693123789
40,56,5,0.25,137.5,8,0.460642656235079,0.186600535519458,0.0299898051893276,0.0268373934834166,0.386717832068504,0.449808663686531,0.189511086626283,0.187511990952272,0.16678480175585,1.66736869658193,0.0424119892316742,0.181716765945141,0.0309582039197972,0.0306805006515847
42,53,5,0.25,143.75,8,0.460642656235079,0.282715404930058,0.0299495316033121,0.0340104905235005,0.598135339350015,0.455768896702423,0.28314043834716,0.27461049522575,0.266156238086703,1.66736869658193,0.0423550337801256,0.279524688173068,0.0303327183343174,0.0302581610147148
46,50,5,0.25,150,8,0.460642656235079,0.312106956180904,0.0316507742198679,0.0385018899468502,0.617403714036403,0.466173526703765,0.312384773618498,0.29487569878648,0.303577297558639,1.66736869658193,0.0447609541613459,0.308880574136792,0.0320193688682904,0.0319505192112992
44,47,5,0.25,156.25,8,0.460642656235079,0.309178146543043,0.0303235757623411,0.0552851060002695,0.628782088268668,0.471194483355092,0.311697854925369,0.283532486929947,0.307480583572205,1.66736869658193,0.0428840121027508,0.306189627201449,0.030652273742321,0.0305927668667283
48,44,5,0.25,162.5,8,0.460642656235079,0.400551842944316,0.0249777092143878,0.0350797118680738,0.808136182055132,0.466280277743268,0.400996738360363,0.37677335543454,0.389646479770138,1.66736869658193,0.0353238151279986,0.398991236709394,0.0250819455547215,0.0250696408131507
50,41,5,0.25,168.75,8,0.460642656235079,0.346079734871106,0.029310245162654,0.0441031991132041,0.69496946241024,0.47600182595701,0.350442556620549,0.316588889726683,0.348161021662409,1.66736869658193,0.0414509462255057,0.343588419399527,0.0295426764461106,0.0295060139102679
52,38,5,0.25,175,8,0.460642656235079,0.390686282024042,0.031721985818215,0.036022091379778,0.705803566366542,0.461964458475933,0.390667009452223,0.369414833338899,0.372049642310512,1.66736869658193,0.0448616625695266,0.38810205126135,0.0319520868053039,0.0319172054079059
54,35,5,0.25,181.25,8,0.460642656235079,0.35303601335865,0.0284946915916777,0.0175233315324012,0.707088934280081,0.467763058657256,0.353770715697992,0.331672112812257,0.346099478246694,1.66736869658193,0.0402975793045892,0.35072857287418,0.0286987999704258,0.0286680321739992
56,32,5,0.25,187.5,8,0.460642656235079,0.323895280574747,0.0272271815724974,0.0438595317725698,0.691571842130001,0.467681377688896,0.324650639585912,0.298647732340035,0.315319332581512,1.66736869658193,0.0385050494450207,0.321598373667888,0.0274397053733008,0.0274064179776989
58,29,5,0.25,193.75,8,0.460642656235079,0.284665938719186,0.0268230600949997,0.0305871339908801,0.642883501037984,0.478037822910428,0.292149937391329,0.247965836499952,0.290752219734517,1.66736869658193,0.0379335353706972,0.282127176218732,0.0270899300144041,0.0270433968902621
78,26,5,0.25,200,8,0.460642656235079,0.191667349974458,0.0268984975393396,0.0394245674976613,0.469627920210267,0.48834957009364,0.204497255187068,0.161731571113823,0.204197199841904,1.66736869658193,0.0380402200275935,0.187854504088892,0.0275369554766518,0.0273755387947092
62,23,5,0.25,206.25,8,0.460642656235079,0.197057876769834,0.0322231292234605,0.0492646760349773,0.392312009522536,0.478232527891026,0.205618599739688,0.16551850635237,0.205527435300861,1.66736869658193,0.0455703863699186,0.191716318249468,0.0333059843543179,0.0329904230721784
64,20,5,0.25,212.5,8,0.460642656235079,0.178265736973962,0.0277539027456375,0.00679348819410444,0.402598049117012,0.466403230899297,0.178211849564083,0.17435468319782,0.176334095475553,1.66736869658193,0.0392499456716645,0.17389110024277,0.0285870947661627,0.0283551202780715
66,17,5,0.25,218.75,8,0.460642656235079,0.139961731867924,0.0285028727869971,0.0336919292436991,0.2963181337579,0.456521411681115,0.140150693432714,0.138509516015595,0.134737946782875,1.66736869658193,0.0403091492619664,0.134031559243505,0.0301169320084596,0.0295395124877624
68,14,5,0.25,225,8,0.460642656235079,0.171594474200236,0.0263520753218711,0.0078878229161852,0.418327758844951,0.469302306849739,0.172002424562477,0.159031211526816,0.167693968330116,1.66736869658193,0.0372674623168674,0.167498656199136,0.0271188475213815,0.0269080636440035
70,11,5,0.25,231.25,8,0.460642656235079,0.122520709407784,0.0246026901991831,0.0338117666034839,0.29244212176241,0.478493990250371,0.126270455966012,0.105078021509981,0.125913192727785,1.66736869658193,0.0347934581505483,0.117476548739366,0.0259486636132366,0.025473477430052
72,8,5,0.25,237.5,8,0.460642656235079,0.131472399772808,0.0272611277524629,0.0586695981081995,0.340111231592982,0.486302015897168,0.139362772100292,0.113137843022832,0.139312979898902,1.66736869658193,0.0385530565931186,0.125692695608571,0.0288750781857786,0.0282878050658449
74,5,5,0.25,243.75,8,0.460642656235079,0.124038429529211,0.0235955487056333,0.0393069185833682,0.329312483375475,0.492890163932261,0.133526383718056,0.100482316817361,0.133473906884085,1.66736869658193,0.0333691449911416,0.119465610795045,0.0247276961531258,0.0243477811126859
76,2,5,0.25,250,8,0.460642656235079,0.130320421535828,0.0293638316243039,0.0220844164607694,0.247682823469872,0.483590680979792,0.136276435109577,0.112465897705151,0.136278104561579,1.66736869658193,0.0415267289263306,0.123527094412339,0.0315066410813395,0.0306630203550743


==> figures/data/Figure9a_middle_drive_extension.csv <==
group,entry,nominal_power_W,refocus_scale,endcap_ns,temperature_C,saved_fit_MHz,pooled_frequency_MHz,amplitude_pct,se_pct,noise_floor_pct,corrected_amplitude_pct,lower_error_pct,upper_error_pct,r_squared,floating_frequency_MHz,floating_corrected_pct,old_frequency_corrected_pct,f_R_MHz
23,59,5,2,256.25,22.5887069231398,0.536536360972127,0.533226977827319,0.11230632257854,0.0229802327321332,0.032498956796273,0.107501292542318,0.0242969168496761,0.0238237616361662,0.315300777698288,0.507954299563648,0.11229741895715,0.0968090958158002,1.66736869658193
27,56,5,2,262.5,22.5344097512949,0.548257788542035,0.533226977827319,0.0913845906099882,0.0234657392902267,0.0331855667553499,0.0851461188785571,0.0258866173305176,0.0248053087488932,0.272993313177092,0.545080222339312,0.0865644871107136,0.0271944315503698,1.66736869658193
31,53,5,2,268.75,22.4737523028639,0.475566619764253,0.533226977827319,0.112076690077055,0.0255160418344592,0.0360851324203715,0.106108659763624,0.0274282362620778,0.0266679311441038,0.267248648443955,0.521058336592998,0.108505405081458,0.0668864449930955,1.66736869658193
35,50,5,2,275,22.416624106974,0.478586480389776,0.533226977827319,0.0851431686920981,0.0295868907154297,0.0418421821182113,0.074152484587622,0.0376048195704517,0.0326755001693756,0.21972513566725,0.504560961848352,0.0867190865900656,0.089785519062687,1.66736869658193
39,47,5,2,281.25,22.3540849948114,0.534675158646208,0.533226977827319,0.102073536786935,0.0282853920362647,0.0400015850347255,0.093908892586929,0.0319043483949468,0.0301609406467851,0.239094332239814,0.508440624936785,0.0884115948111402,0.0655024817440348,1.66736869658193
43,44,5,2,287.5,22.2953111350561,0.501061335858231,0.533226977827319,0.126079750115835,0.0295699610031655,0.0418182398895202,0.118942583635189,0.0319634240214373,0.0309842898197418,0.237985735544704,0.491107500936192,0.140801511133064,0.133031870970061,1.66736869658193
47,41,5,2,293.75,22.2266999594615,0.503254757184753,0.533226977827319,0.14643139394934,0.0308976286121412,0.0436958454284571,0.139759887758395,0.0328079171113645,0.032101263567036,0.337340742383464,0.505855965596646,0.145301820421872,0.118117226090004,1.66736869658193
59,38,5,2,300,22.1541303466012,0.524470427261617,0.533226977827319,0.186774835595491,0.0326773197404137,0.0462127087588952,0.180967468791737,0.0339626051243352,0.0335637271466153,0.34477473626158,0.537705118135576,0.180207499539613,0.136120073954038,1.66736869658193
51,35,5,2,306.25,22.0850048832354,0.526735953391922,0.533226977827319,0.155904787230141,0.0287485338380085,0.0406565664520535,0.150510286311618,0.0300289334761941,0.0296115962729996,0.377728279332227,0.558716751134026,0.145729511386375,0.0947051054308279,1.66736869658193
55,32,5,2,312.5,22.0069597833658,0.547573185356955,0.533226977827319,0.219493351725805,0.0243396569863492,0.0344214730136041,0.216777521084179,0.024683464002669,0.0246136517726494,0.580008333210093,0.538385920573329,0.217354109411487,0.125608863365514,1.66736869658193


==> figures/data/Figure9b_peak_timing.csv <==
nominal_power_W,f_R_MHz,rabi_period_ns,sampled_peak_ns,corrected_amplitude_pct,source_scan,n_points,grid_spacing_ns
20,2.8409544000515,351.994386105554,106.25,1.0618737430164,015072,38,6.25
5,1.66736869658193,599.74737564042,162.5,0.398991236709394,015072,38,6.25
2.5,1.11154326069689,899.650094925719,231.25,0.261404315574636,015072,38,6.25

